Generating Maximal Configurations and Their Variants Using Code Metrics

Testing configurable systems continues to be challenging and costly. Generation of configurations for testing tends to use either techniques based on semantic sampling (e.g., logical formulas over configuration variables, often called presence conditions) or structural code metrics (e.g., code coverage). In this paper we describe our hybrid approaches that combine these two kinds of techniques to good effect. We present new configuration-generation algorithms that leverage constraint solving (SAT and MaxSAT) and configuration fuzzing, and implement our approach in a configuration-generation framework, CONFIZZ. CONFIZZ both enables the generation of maximal configurations (maximal sets of presence conditions that can be satisfied together) and performs code-metric guided configuration fuzzing. Results from evaluation on BusyBox, a highly configurable benchmark, show that our MaxSAT-based configuration generation achieves better coverage for several code metrics. Results also show that, when high coverage of multiple configurations is needed, CONFIZZ's presence-condition fuzzing outperforms alternatives.

==> additionalReferences.txt <==
Incomplete MaxSAT approaches for combinatorial testing
Carlos Ansótegui, Felip Manyà, Jesus Ojeda, Josep M. Salvia & Eduard Torres 
Journal of Heuristics volume 28, pages377–431 (2022)Cite this article

1221 Accesses

2 Citations

Metrics

=========================

Generating combinatorial test suite using combinatorial optimization
Author links open overlay panelZhiqiang Zhang a b d, Jun Yan c d, Yong Zhao e, Jian Zhang a

=============================

Test-Case Prioritization for Configuration Testing
Runxiang Cheng
University of Illinois
Urbana-Champaign, IL, USA
rcheng12@illinois.edu
Lingming Zhang
University of Illinois
Urbana-Champaign, IL, USA
lingming@illinois.edu
Darko Marinov
University of Illinois
Urbana-Champaign, IL, USA
marinov@illinois.edu
Tianyin Xu
University of Illinois
Urbana-Champaign, IL, USA

===========================

Systems Approaches to Tackling Configuration Errors: A Survey
TIANYIN XU and YUANYUAN ZHOU, University of California San Diego

============================

Fuzzing Configurations of Program Options
ZENONG ZHANG, University of Texas at Dallas, USA
GEORGE KLEES, University of Maryland, USA
ERIC WANG, Poolesville High School, USA
MICHAEL HICKS, University of Maryland and Amazon, USA
SHIYI WEI, University of Texas at Dallas, USA



Optimization of Combinatorial Testing by
Incremental SAT Solving
Akihisa Yamada, Takashi Kitamura, Cyrille Artho, Eun-Hye Choi, Yutaka Oiwa
National Institute of Advanced Industrial Science and Technology (AIST), Japan
Email: {akihisa.yamada, t.kitamura, c.artho, e.choi, y.oiwa}@aist.go.jp
Armin Biere
Institute for Formal Models and Verification, Johannes Kepler University, Austria

==================================



https://tianyin.github.io/pub/csur.pdf
https://mir.cs.illinois.edu/marinov/publications/ChengETAL21PrioritizingConfigurationTesting.pdf
https://link.springer.com/article/10.1007/s10732-022-09495-3
http://www.diva-portal.org/smash/get/diva2:1060483/FULLTEXT01.pdf
https://www.sciencedirect.com/science/article/abs/pii/S0164121214001939#preview-section-references


==> data/coreutils/basename_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/basename_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/basename_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/basename_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/basename_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
CONFIG_KILLALL=y
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/basename_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cat_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cat_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cat_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cat_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cat_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
# CONFIG_FEATURE_CATN is not set
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cat_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
# CONFIG_FEATURE_EDITING is not set
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
# CONFIG_FEATURE_EDITING_HISTORY is not set
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
# CONFIG_FEATURE_CATN is not set
# CONFIG_FEATURE_CATV is not set
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chgrp_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chgrp_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chgrp_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chgrp_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chgrp_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
CONFIG_KILLALL=y
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chgrp_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chmod_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chmod_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chmod_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chmod_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chmod_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chmod_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chown_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chown_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chown_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chown_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chown_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chown_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
# CONFIG_FEATURE_EDITING is not set
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
# CONFIG_FEATURE_EDITING_HISTORY is not set
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chroot_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chroot_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chroot_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chroot_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chroot_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
CONFIG_KILLALL=y
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/chroot_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cksum_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cksum_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cksum_intawaredet_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/coreutils/cksum_intawaredet_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_combinedintaware_freeIR_config1.txt <==
ENABLE_FEATURE_CHAT_CLR_ABORT=1
ENABLE_FEATURE_TFTP_BLOCKSIZE=1
ENABLE_FEATURE_DF_FANCY=1
ENABLE_SHUF=1
ENABLE_FEATURE_HTTPD_RANGES=1
ENABLE_MKFS_EXT2=1
ENABLE_BC=1
ENABLE_ASH_PRINTF=1
ENABLE_FEATURE_FTPD_AUTHENTICATION=1
ENABLE_USLEEP=1
ENABLE_W=1
ENABLE_SETSERIAL=1
ENABLE_AR=0
ENABLE_FEATURE_BRCTL_SHOW=1
ENABLE_FEATURE_FIND_QUIT=1
ENABLE_LSPCI=1
ENABLE_BASH_IS_HUSH=0
ENABLE_FEATURE_INSTALL_LONG_OPTIONS=1
ENABLE_HUSH_READONLY=1
ENABLE_FEATURE_DD_IBS_OBS=1
ENABLE_ARPING=1
ENABLE_FEATURE_IP_ADDRESS=1
ENABLE_FEATURE_VOLUMEID_LUKS=1
ENABLE_LOGREAD=1
ENABLE_FEATURE_SYSLOG_INFO=1
ENABLE_FEATURE_INSMOD_LOAD_MAP=0
ENABLE_TREE=1
ENABLE_FEATURE_SYNC_FANCY=1
ENABLE_FEATURE_VI_USE_SIGNALS=1
ENABLE_FEATURE_VI_ASK_TERMINAL=1
ENABLE_FEATURE_UDHCPC_SANITIZEOPT=1
ENABLE_UNICODE_WIDE_WCHARS=0
ENABLE_NO_LOOP_CONFIGURE=0
ENABLE_FEATURE_UDHCPC6_RFC5970=1
ENABLE_HUSH_HELP=1
ENABLE_FEATURE_TAR_NOPRESERVE_TIME=1
ENABLE_HUSH_SAVEHISTORY=1
ENABLE_WATCHDOG=1
ENABLE_FEATURE_TC_INGRESS=1
ENABLE_ASH=1
ENABLE_FEATURE_INETD_RPC=0
ENABLE_LZOPCAT=0
ENABLE_FEATURE_DATE_NANO=0
ENABLE_FEATURE_VOLUMEID_LINUXSWAP=1
ENABLE_ARP=1
ENABLE_FEATURE_UNZIP_BZIP2=1
ENABLE_FEATURE_LZMA_FAST=0
ENABLE_SHA256_HWACCEL=1
ENABLE_FEATURE_DD_THIRD_STATUS_LINE=1
ENABLE_SHELL_ASH=1
ENABLE_MKDIR=1
ENABLE_CHAT=1
ENABLE_FEATURE_SHOW_SCRIPT=1
ENABLE_FEATURE_VOLUMEID_UDF=1
ENABLE_FEATURE_NETSTAT_WIDE=1
ENABLE_KILL=1
ENABLE_FEATURE_SHADOWPASSWDS=1
ENABLE_VLOCK=1
ENABLE_MORE=1
ENABLE_FEATURE_MDEV_DAEMON=1
ENABLE_FEATURE_GUNZIP_LONG_OPTIONS=1
ENABLE_UNICODE_BIDI_SUPPORT=0
ENABLE_UNXZ=1
ENABLE_FEATURE_SECURETTY=1
ENABLE_FEATURE_LS_USERNAME=1
ENABLE_FEATURE_CALL_TELINIT=0
ENABLE_HUSH_FUNCTIONS=1
ENABLE_SHOW_USAGE=1
ENABLE_LFS=1
ENABLE_WHICH=1
ENABLE_FEATURE_SHOW_THREADS=1
ENABLE_HUSH_IF=1
ENABLE_FEATURE_WAIT_FOR_INIT=1
ENABLE_FEATURE_HDPARM_HDIO_GETSET_DMA=1
ENABLE_FALSE=1
ENABLE_FEATURE_LESS_WINCH=1
ENABLE_FEATURE_TOP_SMP_CPU=1
ENABLE_MOUNTPOINT=1
ENABLE_SWITCH_ROOT=1
ENABLE_RUNSVDIR=1
ENABLE_USE_BB_SHADOW=1
ENABLE_FEATURE_VOLUMEID_CRAMFS=1
ENABLE_PRINTENV=1
ENABLE_MAKEMIME=1
ENABLE_FEATURE_FIND_MMIN=1
ENABLE_ED=1
ENABLE_FEATURE_UDHCPC6_RFC4833=1
ENABLE_DELUSER=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=1
ENABLE_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=1
ENABLE_CUT=1
ENABLE_CHPASSWD=1
ENABLE_REALPATH=1
ENABLE_FUSER=1
ENABLE_CKSUM=1
ENABLE_FEATURE_SUID_CONFIG_QUIET=1
ENABLE_HUSH_TYPE=1
ENABLE_HEXDUMP=1
ENABLE_HUSH_EXPORT_N=1
ENABLE_FEATURE_INIT_COREDUMPS=0
ENABLE_NANDDUMP=1
ENABLE_DU=1
ENABLE_RPM=1
ENABLE_FEATURE_TAR_LONG_OPTIONS=1
ENABLE_DC=1
ENABLE_FEATURE_CHAT_NOFAIL=1
ENABLE_TTY=1
ENABLE_DF=1
ENABLE_DD=1
ENABLE_FEATURE_LESS_LINENUMS=1
ENABLE_FEATURE_PASSWD_WEAK_CHECK=1
ENABLE_CP=1
ENABLE_RUNSV=1
ENABLE_FEATURE_VI_UNDO_QUEUE=1
ENABLE_SYSLOGD=1
ENABLE_FEATURE_FIND_PERM=1
ENABLE_NC_SERVER=1
ENABLE_FEATURE_INSTALLER=1
ENABLE_TIME=1
ENABLE_FEATURE_SH_STANDALONE=0
ENABLE_FEATURE_BUFFERS_GO_ON_STACK=0
ENABLE_FEATURE_WGET_TIMEOUT=1
ENABLE_ROUTE=1
ENABLE_FEATURE_LS_FILETYPES=1
ENABLE_FTPGET=1
ENABLE_FEATURE_INSMOD_LOAD_MAP_FULL=0
ENABLE_NANDWRITE=1
ENABLE_FEATURE_PS_ADDITIONAL_COLUMNS=1
ENABLE_GREP=1
ENABLE_USE_BB_CRYPT=1
ENABLE_FEATURE_REVERSE_SEARCH=1
ENABLE_FEATURE_DD_SIGNAL_HANDLING=1
ENABLE_FEATURE_FANCY_PING=1
ENABLE_SETUIDGID=1
ENABLE_FEATURE_WC_LARGE=1
ENABLE_HTTPD=1
ENABLE_SHA256SUM=1
ENABLE_FEATURE_SH_HISTFILESIZE=1
ENABLE_DEALLOCVT=1
ENABLE_FEATURE_VI_WIN_RESIZE=1
ENABLE_IFDOWN=1
ENABLE_FEATURE_BUFFERS_GO_IN_BSS=0
ENABLE_PGREP=1
ENABLE_FEATURE_XARGS_SUPPORT_TERMOPT=1
ENABLE_IP=1
ENABLE_EGREP=1
ENABLE_READLINK=1
ENABLE_FEATURE_TFTP_PROGRESS_BAR=1
ENABLE_FEDORA_COMPAT=0
ENABLE_NSENTER=1
ENABLE_TEST=1
ENABLE_FEATURE_LESS_ASK_TERMINAL=1
ENABLE_ID=1
ENABLE_LONG_OPTS=1
ENABLE_GETOPT=1
ENABLE_FEATURE_XARGS_SUPPORT_REPL_STR=1
ENABLE_SHA3SUM=1
ENABLE_FEATURE_EDITING_WINCH=1
ENABLE_FEATURE_FANCY_ECHO=1
ENABLE_FEATURE_MODUTILS_ALIAS=0
ENABLE_FEATURE_NSLOOKUP_BIG=1
ENABLE_FEATURE_VI_UNDO=1
ENABLE_MKFS_REISER=0
ENABLE_FEATURE_NTPD_SERVER=1
ENABLE_FEATURE_KILL_REMOVED=0
ENABLE_FEATURE_RUNSVDIR_LOG=0
ENABLE_HD=1
ENABLE_FEATURE_PS_UNUSUAL_SYSTEMS=0
ENABLE_FEATURE_TFTP_GET=1
ENABLE_FEATURE_WGET_FTP=1
ENABLE_ASH_ECHO=1
ENABLE_FEATURE_BC_LONG_OPTIONS=1
ENABLE_FEATURE_LS_RECURSIVE=1
ENABLE_FEATURE_MODUTILS_SYMBOLS=0
ENABLE_MKFS_MINIX=1
ENABLE_FEATURE_VERBOSE=1
ENABLE_FEATURE_SH_EXTRA_QUIET=1
ENABLE_FEATURE_IFUPDOWN_EXTERNAL_DHCP=0
ENABLE_FEATURE_FIND_SAMEFILE=1
ENABLE_XXD=1
ENABLE_TAIL=1
ENABLE_FEATURE_LESS_REGEXP=1
ENABLE_FEATURE_SORT_BIG=1
ENABLE_FEATURE_PIDOF_OMIT=1
ENABLE_HUSH_BASH_COMPAT=1
ENABLE_PIE=0
ENABLE_FEATURE_FIND_MTIME=1
ENABLE_FEATURE_BOOTCHARTD_CONFIG_FILE=1
ENABLE_SETARCH=1
ENABLE_VERBOSE_RESOLUTION_ERRORS=0
ENABLE_FEATURE_POPMAILDIR_DELIVERY=1
ENABLE_FLASHCP=0
ENABLE_EXTRA_COMPAT=0
ENABLE_IPNEIGH=1
ENABLE_MKE2FS=1
ENABLE_FEATURE_NTPD_CONF=1
ENABLE_NC=1
ENABLE_NL=1
ENABLE_NOHUP=1
ENABLE_FEATURE_HTTPD_ENCODE_URL_STR=1
ENABLE_INSTALL_SH_APPLET_SCRIPT_WRAPPER=0
ENABLE_I2CGET=1
ENABLE_RMMOD=1
ENABLE_BEEP=1
ENABLE_FEATURE_TAR_OLDGNU_COMPATIBILITY=1
ENABLE_MT=1
ENABLE_FEATURE_LS_WIDTH=1
ENABLE_FEATURE_VOLUMEID_SYSV=1
ENABLE_FEATURE_SEAMLESS_LZMA=1
ENABLE_MV=1
ENABLE_GETTY=1
ENABLE_FEATURE_LESS_TRUNCATE=1
ENABLE_FEATURE_IPV6=1
ENABLE_PKILL=1
ENABLE_FEATURE_POWERTOP_INTERACTIVE=1
ENABLE_DEVFSD_FG_NP=0
ENABLE_MINIPS=0
ENABLE_DIFF=1
ENABLE_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY=0
ENABLE_SPLIT=1
ENABLE_FEATURE_SKIP_ROOTFS=1
ENABLE_RESUME=1
ENABLE_FEATURE_TR_CLASSES=1
ENABLE_TOP=1
ENABLE_LS=1
ENABLE_ASH_JOB_CONTROL=1
ENABLE_DHCPRELAY=1
ENABLE_UDHCPD=1
ENABLE_UDHCPC=1
ENABLE_FEATURE_TOUCH_SUSV3=1
ENABLE_FGREP=1
ENABLE_FEATURE_VOLUMEID_EROFS=1
ENABLE_HUSH=1
ENABLE_FEATURE_CHAT_VAR_ABORT_LEN=1
ENABLE_HOSTID=1
ENABLE_CMP=1
ENABLE_IPROUTE=1
ENABLE_CHPST=1
ENABLE_FEATURE_SEAMLESS_Z=0
ENABLE_GUNZIP=1
ENABLE_ENV=1
ENABLE_FEATURE_DATE_COMPAT=1
ENABLE_ASH_OPTIMIZE_FOR_SIZE=1
ENABLE_POPMAILDIR=1
ENABLE_ASH_BASH_SOURCE_CURDIR=0
ENABLE_TLS=1
ENABLE_LN=1
ENABLE_FEATURE_VERBOSE_CP_MESSAGE=0
ENABLE_LZOP_COMPR_HIGH=0
ENABLE_UUENCODE=1
ENABLE_UBIRMVOL=1
ENABLE_DUMPLEASES=1
ENABLE_FEATURE_FIND_MAXDEPTH=1
ENABLE_I2CDUMP=1
ENABLE_FEATURE_VI_SETOPTS=1
ENABLE_FEATURE_VOLUMEID_EXFAT=1
ENABLE_FOLD=1
ENABLE_FEATURE_LOGREAD_REDUCED_LOCKING=1
ENABLE_BASENAME=1
ENABLE_SHA1SUM=1
ENABLE_DELGROUP=1
ENABLE_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=1
ENABLE_UDPSVD=1
ENABLE_FEATURE_XARGS_SUPPORT_QUOTES=1
ENABLE_FEATURE_UNIX_LOCAL=0
ENABLE_IPCS=1
ENABLE_FAKEIDENTD=1
ENABLE_FEATURE_CHAT_SEND_ESCAPES=1
ENABLE_FSYNC=1
ENABLE_MKSWAP=1
ENABLE_FEATURE_STAT_FORMAT=1
ENABLE_FEATURE_XARGS_SUPPORT_ARGS_FILE=1
ENABLE_RFKILL=0
ENABLE_FEATURE_ROTATE_LOGFILE=1
ENABLE_FEATURE_LESS_MARKS=1
ENABLE_RM=1
ENABLE_FEATURE_LESS_ENV=1
ENABLE_FGCONSOLE=1
ENABLE_USE_BB_CRYPT_SHA=1
ENABLE_CROND=1
ENABLE_SETSID=1
ENABLE_HUSH_TICK=1
ENABLE_FIND=1
ENABLE_FEATURE_TAB_COMPLETION=1
ENABLE_KILLALL5=1
ENABLE_ADD_SHELL=1
ENABLE_FEATURE_VOLUMEID_EXT=1
ENABLE_HUSH_READ=1
ENABLE_TTYSIZE=1
ENABLE_BUNZIP2=1
ENABLE_INOTIFYD=0
ENABLE_TRUE=1
ENABLE_FEATURE_CPIO_RENUMBER_INODES=1
ENABLE_FEATURE_UNZIP_LZMA=1
ENABLE_READPROFILE=1
ENABLE_LSOF=1
ENABLE_WATCH=1
ENABLE_SORT=1
ENABLE_POWEROFF=1
ENABLE_SHA512SUM=1
ENABLE_FLASH_LOCK=0
ENABLE_DEVFSD_MODLOAD=0
ENABLE_CHRT=1
ENABLE_FEATURE_MDEV_LOAD_FIRMWARE=1
ENABLE_SETFATTR=1
ENABLE_PS=1
ENABLE_SELINUX=0
ENABLE_DUMPKMAP=1
ENABLE_FEATURE_TAR_TO_COMMAND=1
ENABLE_USE_BB_PWD_GRP=1
ENABLE_TRUNCATE=1
ENABLE_SEQ=1
ENABLE_HUSH_JOB=1
ENABLE_REBOOT=1
ENABLE_WERROR=0
ENABLE_FEATURE_DEVPTS=1
ENABLE_OD=1
ENABLE_RPM2CPIO=1
ENABLE_FEATURE_UMOUNT_ALL=1
ENABLE_FEATURE_LESS_FLAGS=1
ENABLE_FEATURE_SH_READ_FRAC=1
ENABLE_FDISK_SUPPORT_LARGE_DISKS=0
ENABLE_HUSH_BRACE_EXPANSION=1
ENABLE_RUN_PARTS=1
ENABLE_FEATURE_FIND_XDEV=1
ENABLE_FEATURE_VI_8BIT=0
ENABLE_NUKE=0
ENABLE_FEATURE_IPCALC_LONG_OPTIONS=1
ENABLE_SH_IS_NONE=0
ENABLE_TRY_LOOP_CONFIGURE=1
ENABLE_FEATURE_FIND_EXEC=1
ENABLE_FEATURE_COMPRESS_USAGE=1
ENABLE_HUSH_WAIT=1
ENABLE_FEATURE_WATCHDOG_OPEN_TWICE=0
ENABLE_MOUNT=1
ENABLE_HUSH_LOCAL=1
ENABLE_FEATURE_TOP_CPU_GLOBAL_PERCENTS=1
ENABLE_FEATURE_RTMINMAX=1
ENABLE_FEATURE_ADDUSER_TO_GROUP=1
ENABLE_FEATURE_EDITING_VI=0
ENABLE_FEATURE_EDITING_SAVEHISTORY=1
ENABLE_HUSH_SET=1
ENABLE_SETPRIV=1
ENABLE_DOS2UNIX=1
ENABLE_CHCON=0
ENABLE_FEATURE_FTPD_ACCEPT_BROKEN_LIST=1
ENABLE_MONOTONIC_SYSCALL=1
ENABLE_FEATURE_AR_LONG_FILENAMES=0
ENABLE_FEATURE_TAR_GNU_EXTENSIONS=1
ENABLE_TSORT=1
ENABLE_SENDMAIL=1
ENABLE_FEATURE_XARGS_SUPPORT_ZERO_TERM=1
ENABLE_FEATURE_FBSET_READMODE=1
ENABLE_FEATURE_INSMOD_VERSION_CHECKING=0
ENABLE_INCLUDE_SUSv2=1
ENABLE_USE_PORTABLE_CODE=0
ENABLE_GETENFORCE=0
ENABLE_UNICODE_PRESERVE_BROKEN=0
ENABLE_FEATURE_SUID=1
ENABLE_FEATURE_MTAB_SUPPORT=0
ENABLE_GETSEBOOL=0
ENABLE_VI=1
ENABLE_SED=1
ENABLE_FEATURE_MAKEDEVS_LEAF=0
ENABLE_FEATURE_VI_COLON=1
ENABLE_NPROC=1
ENABLE_FEATURE_LIBBUSYBOX_STATIC=0
ENABLE_BBCONFIG=0
ENABLE_HUSH_RANDOM_SUPPORT=1
ENABLE_UNLZMA=1
ENABLE_INIT=1
ENABLE_BOOTCHARTD=1
ENABLE_FEATURE_PS_LONG=0
ENABLE_INSTALL=1
ENABLE_FEATURE_MDEV_CONF=1
ENABLE_ZCAT=1
ENABLE_LINUXRC=1
ENABLE_FEATURE_LESS_BRACKETS=1
ENABLE_FEATURE_INIT_MODIFY_CMDLINE=1
ENABLE_HUSH_TIMES=1
ENABLE_FEATURE_PS_WIDE=0
ENABLE_IPCALC=1
ENABLE_TR=1
ENABLE_FEATURE_FIND_PAREN=1
ENABLE_TS=1
ENABLE_FEATURE_CATN=1
ENABLE_FEATURE_IFUPDOWN_IPV6=1
ENABLE_FEATURE_HTTPD_CGI=1
ENABLE_FEATURE_IFUPDOWN_IPV4=1
ENABLE_FEATURE_PIDOF_SINGLE=1
ENABLE_TC=1
ENABLE_FEATURE_HDPARM_HDIO_SCAN_HWIF=1
ENABLE_SVLOGD=1
ENABLE_UBIATTACH=1
ENABLE_CRC32=1
ENABLE_BB_SYSCTL=1
ENABLE_FEATURE_CLEAN_UP=0
ENABLE_FEATURE_VOLUMEID_F2FS=1
ENABLE_FEATURE_GZIP_DECOMPRESS=1
ENABLE_SU=1
ENABLE_FEATURE_BLKID_TYPE=1
ENABLE_FEATURE_MOUNT_FSTAB=1
ENABLE_ASCII=1
ENABLE_SV=1
ENABLE_NC_EXTRA=1
ENABLE_RX=1
ENABLE_SLATTACH=1
ENABLE_FEATURE_FBSET_FANCY=1
ENABLE_FEATURE_MDEV_RENAME_REGEXP=1
ENABLE_FEATURE_VOLUMEID_LFS=1
ENABLE_FEATURE_CATV=1
ENABLE_FEATURE_TOP_DECIMALS=1
ENABLE_FEATURE_FIND_CTIME=1
ENABLE_PWDX=1
ENABLE_FEATURE_LS_SORTFILES=1
ENABLE_IFCONFIG=1
ENABLE_FEATURE_IFUPDOWN_IP=1
ENABLE_FEATURE_REMOTE_LOG=1
ENABLE_FEATURE_CROND_CALL_SENDMAIL=1
ENABLE_FEATURE_FIND_TYPE=1
ENABLE_FEATURE_SUN_LABEL=0
ENABLE_ASH_SLEEP=1
ENABLE_FEATURE_CHAT_TTY_HIFI=0
ENABLE_WHOAMI=1
ENABLE_FEATURE_TLS_SHA1=0
ENABLE_BASE32=1
ENABLE_FEATURE_VOLUMEID_FAT=1
ENABLE_FEATURE_VOLUMEID_OCFS2=1
ENABLE_FEATURE_LS_TIMESTAMPS=1
ENABLE_FEATURE_MDEV_RENAME=1
ENABLE_FEATURE_USERNAME_COMPLETION=1
ENABLE_TUNCTL=1
ENABLE_UNIT_TEST=0
ENABLE_FEATURE_NON_POSIX_CP=1
ENABLE_IPADDR=1
ENABLE_PING6=1
ENABLE_FEATURE_IP_RARE_PROTOCOLS=0
ENABLE_CHGRP=1
ENABLE_WHO=1
ENABLE_BASH_IS_NONE=1
ENABLE_INSTALL_NO_USR=0
ENABLE_FEATURE_TIMEZONE=1
ENABLE_HUSH_MEMLEAK=0
ENABLE_FEATURE_DMESG_PRETTY=1
ENABLE_FEATURE_LESS_RAW=1
ENABLE_FEATURE_INIT_QUIET=1
ENABLE_FEATURE_OSF_LABEL=0
ENABLE_FEATURE_MAKEDEVS_TABLE=1
ENABLE_TFTPD=1
ENABLE_LPQ=1
ENABLE_INSTALL_SH_APPLET_SYMLINK=0
ENABLE_RUN_INIT=1
ENABLE_SWAPOFF=1
ENABLE_LPR=1
ENABLE_DIRNAME=1
ENABLE_XZ=1
ENABLE_FREE=1
ENABLE_FEATURE_IP_NEIGH=1
ENABLE_LPD=1
ENABLE_MODINFO=1
ENABLE_FEATURE_SWAPON_DISCARD=1
ENABLE_FEATURE_VOLUMEID_NILFS=1
ENABLE_HUSH_LOOPS=1
ENABLE_TUNE2FS=0
ENABLE_ASH_GETOPTS=1
ENABLE_FEATURE_VI_SET=1
ENABLE_SETENFORCE=0
ENABLE_FEATURE_VOLUMEID_JFS=1
ENABLE_BASH_IS_ASH=0
ENABLE_RDEV=1
ENABLE_FEATURE_TEE_USE_BLOCK_IO=1
ENABLE_FEATURE_HTTPD_GZIP=1
ENABLE_WC=1
ENABLE_FEATURE_IPC_SYSLOG=1
ENABLE_FEATURE_TRACEROUTE_USE_ICMP=1
ENABLE_STAT=1
ENABLE_FEATURE_INSMOD_TRY_MMAP=0
ENABLE_PSTREE=1
ENABLE_FEATURE_LSMOD_PRETTY_2_6_OUTPUT=0
ENABLE_FEATURE_KMSG_SYSLOG=1
ENABLE_FEATURE_SU_CHECKS_SHELLS=1
ENABLE_NBDCLIENT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=1
ENABLE_FEATURE_CP_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_BCACHE=1
ENABLE_LOSETUP=1
ENABLE_FEATURE_VI_COLON_EXPAND=1
ENABLE_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=1
ENABLE_RAIDAUTORUN=1
ENABLE_NC_110_COMPAT=1
ENABLE_FBSET=1
ENABLE_SETSEBOOL=0
ENABLE_FEATURE_SYSLOGD_DUP=1
ENABLE_ZCIP=1
ENABLE_NETCAT=0
ENABLE_FEATURE_CHAT_IMPLICIT_CR=1
ENABLE_FEATURE_EDITING=1
ENABLE_FEATURE_DC_LIBM=0
ENABLE_XARGS=1
ENABLE_BASE64=1
ENABLE_PWD=1
ENABLE_CLEAR=1
ENABLE_MESG=1
ENABLE_BLKID=1
ENABLE_TRACEROUTE6=1
ENABLE_DEBUG=0
ENABLE_AWK=1
ENABLE_FEATURE_HDPARM_HDIO_DRIVE_RESET=1
ENABLE_FEATURE_HTTPD_AUTH_MD5=1
ENABLE_BB_ARCH=1
ENABLE_FEATURE_TOPMEM=1
ENABLE_FEATURE_IP_LINK=1
ENABLE_FEATURE_TEST_64=1
ENABLE_NOMMU=0
ENABLE_FEATURE_UNZIP_CDF=1
ENABLE_FEATURE_FIND_DEPTH=1
ENABLE_UNCOMPRESS=0
ENABLE_FEATURE_FIND_ATIME=1
ENABLE_FEATURE_IP_ROUTE=1
ENABLE_FEATURE_TOP_INTERACTIVE=1
ENABLE_YES=1
ENABLE_BUSYBOX=1
ENABLE_FEATURE_SWAPON_PRI=1
ENABLE_FEATURE_CP_REFLINK=1
ENABLE_IFENSLAVE=1
ENABLE_FEATURE_VOLUMEID_HFS=1
ENABLE_RESET=1
ENABLE_FEATURE_HTTPD_ERROR_PAGES=1
ENABLE_SHA1_HWACCEL=1
ENABLE_FEATURE_FIND_SIZE=1
ENABLE_NSLOOKUP=1
ENABLE_HUSH_MODE_X=1
ENABLE_HEAD=1
ENABLE_CHVT=1
ENABLE_LOADFONT=1
ENABLE_FEATURE_VOLUMEID_MINIX=1
ENABLE_TRACEROUTE=1
ENABLE_OPENVT=1
ENABLE_FEATURE_HTTPD_BASIC_AUTH=1
ENABLE_FEATURE_VI_SEARCH=1
ENABLE_LOGIN_SCRIPTS=1
ENABLE_UBIRSVOL=1
ENABLE_FEATURE_VI_READONLY=1
ENABLE_DATE=1
ENABLE_FEATURE_MOUNT_FLAGS=1
ENABLE_SETLOGCONS=1
ENABLE_TELNETD=1
ENABLE_INSTALL_APPLET_DONT=0
ENABLE_FLOAT_DURATION=1
ENABLE_INSTALL_SH_APPLET_HARDLINK=0
ENABLE_HWCLOCK=1
ENABLE_FEATURE_FIND_PRUNE=1
ENABLE_FEATURE_MDEV_EXEC=1
ENABLE_FEATURE_SEAMLESS_BZ2=1
ENABLE_NOLOGIN_DEPENDENCIES=0
ENABLE_FEATURE_IFCONFIG_SLIP=1
ENABLE_FEATURE_GREP_CONTEXT=1
ENABLE_FEATURE_HTTPD_SETUID=1
ENABLE_FEATURE_CHAT_SWALLOW_OPTS=1
ENABLE_LZMA=1
ENABLE_FEATURE_CHECK_NAMES=0
ENABLE_FEATURE_FTPD_WRITE=1
ENABLE_FEATURE_FIND_AMIN=1
ENABLE_FEATURE_XARGS_SUPPORT_CONFIRMATION=1
ENABLE_DEVMEM=1
ENABLE_FEATURE_2_4_MODULES=0
ENABLE_FEATURE_VOLUMEID_NTFS=1
ENABLE_SCRIPTREPLAY=1
ENABLE_FEATURE_TAR_UNAME_GNAME=1
ENABLE_FEATURE_BRCTL_FANCY=1
ENABLE_SELINUXENABLED=0
ENABLE_SETKEYCODES=1
ENABLE_SESTATUS=0
ENABLE_FEATURE_BUFFERS_USE_MALLOC=1
ENABLE_FEATURE_FIND_INUM=1
ENABLE_SVC=1
ENABLE_FEATURE_MOUNT_LABEL=1
ENABLE_FEATURE_MOUNT_OTHERTAB=1
ENABLE_WGET=1
ENABLE_FEATURE_RUN_PARTS_FANCY=1
ENABLE_SVOK=1
ENABLE_HUSH_KILL=1
ENABLE_UBIMKVOL=1
ENABLE_FEATURE_SETPRIV_CAPABILITIES=1
ENABLE_INSTALL_APPLET_SYMLINKS=1
ENABLE_CHATTR=1
ENABLE_NO_DEBUG_LIB=1
ENABLE_I2CDETECT=1
ENABLE_SLEEP=1
ENABLE_FEATURE_SORT_OPTIMIZE_MEMORY=0
ENABLE_FEATURE_DEL_USER_FROM_GROUP=1
ENABLE_NICE=1
ENABLE_LSATTR=1
ENABLE_FEATURE_UDHCP_PORT=0
ENABLE_INETD=1
ENABLE_FEATURE_FIND_LINKS=1
ENABLE_FEATURE_NAMEIF_EXTENDED=1
ENABLE_IOCTL_HEX2STR_ERROR=1
ENABLE_ADJTIMEX=1
ENABLE_UBIDETACH=1
ENABLE_FACTOR=1
ENABLE_IFPLUGD=1
ENABLE_FEATURE_TRACEROUTE_VERBOSE=1
ENABLE_FEATURE_FANCY_HEAD=1
ENABLE_FEATURE_UDHCPC6_RFC4704=1
ENABLE_FEATURE_MOUNT_NFS=0
ENABLE_ASH_ALIAS=1
ENABLE_STRINGS=1
ENABLE_CHOWN=1
ENABLE_MKFS_VFAT=1
ENABLE_PRINTF=1
ENABLE_FTPD=1
ENABLE_SETCONSOLE=1
ENABLE_USERS=1
ENABLE_MIM=1
ENABLE_HUSH_TRAP=1
ENABLE_LOADKMAP=1
ENABLE_START_STOP_DAEMON=1
ENABLE_FEATURE_INSMOD_KSYMOOPS_SYMBOLS=0
ENABLE_FEATURE_EDITING_SAVE_ON_EXIT=0
ENABLE_FEATURE_VI_REGEX_SEARCH=0
ENABLE_ENVDIR=1
ENABLE_FEATURE_TAR_AUTODETECT=1
ENABLE_FEATURE_AWK_GNU_EXTENSIONS=1
ENABLE_COMM=1
ENABLE_FEATURE_SEAMLESS_GZ=1
ENABLE_FEATURE_FANCY_SLEEP=1
ENABLE_FEATURE_ACPID_COMPAT=1
ENABLE_HUSH_ULIMIT=1
ENABLE_I2CSET=1
ENABLE_MKPASSWD=1
ENABLE_EFENCE=0
ENABLE_FTPPUT=1
ENABLE_HUSH_CASE=1
ENABLE_SUM=1
ENABLE_TEST2=1
ENABLE_FSTRIM=1
ENABLE_UNZIP=1
ENABLE_TEST1=1
ENABLE_DPKG=1
ENABLE_FEATURE_DEVFS=0
ENABLE_HEXEDIT=1
ENABLE_FEATURE_UDHCP_RFC3397=1
ENABLE_PMAP=1
ENABLE_FEATURE_HTTPD_ETAG=1
ENABLE_FEATURE_UDHCP_8021Q=1
ENABLE_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS=0
ENABLE_FSFREEZE=1
ENABLE_INSTALL_APPLET_HARDLINKS=0
ENABLE_SHRED=1
ENABLE_FEATURE_REFORMIME_COMPAT=1
ENABLE_PASTE=1
ENABLE_FEATURE_IP_RULE=1
ENABLE_FEATURE_INDIVIDUAL=0
ENABLE_FEATURE_HTTPD_ACL_IP=1
ENABLE_CRYPTPW=1
ENABLE_UNSHARE=1
ENABLE_FEATURE_MOUNT_LOOP=1
ENABLE_FEATURE_WTMP=1
ENABLE_FEATURE_GPT_LABEL=0
ENABLE_SOFTLIMIT=1
ENABLE_FEATURE_HWCLOCK_ADJTIME_FHS=0
ENABLE_FEATURE_TAR_CREATE=1
ENABLE_FEATURE_LS_COLOR=1
ENABLE_DEVFSD=0
ENABLE_FEATURE_DC_BIG=1
ENABLE_VCONFIG=1
ENABLE_FEATURE_PRESERVE_HARDLINKS=1
ENABLE_FEATURE_DIFF_DIR=1
ENABLE_FEATURE_HTTPD_PROXY=1
ENABLE_FEATURE_UDHCPC6_RFC3646=1
ENABLE_FEATURE_START_STOP_DAEMON_FANCY=1
ENABLE_FEATURE_LOADFONT_PSF2=1
ENABLE_LSUSB=1
ENABLE_DPKG_DEB=1
ENABLE_PASSWD=1
ENABLE_UDHCPC6=1
ENABLE_FEATURE_FIND_CMIN=1
ENABLE_ASH_TEST=1
ENABLE_FEATURE_IFCONFIG_HW=1
ENABLE_FEATURE_MD5_SHA1_SUM_CHECK=1
ENABLE_FEATURE_SETFONT_TEXTUAL_MAP=1
ENABLE_HUSH_GETOPTS=1
ENABLE_FEATURE_EDITING_ASK_TERMINAL=0
ENABLE_FEATURE_SETCONSOLE_LONG_OPTIONS=1
ENABLE_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=1
ENABLE_FINDFS=1
ENABLE_FEATURE_TFTP_PUT=1
ENABLE_SH_IS_ASH=1
ENABLE_BZCAT=1
ENABLE_MATCHPATHCON=0
ENABLE_MD5SUM=1
ENABLE_FEATURE_TAR_OLDSUN_COMPATIBILITY=1
ENABLE_STTY=1
ENABLE_FEATURE_STAT_FILESYSTEM=1
ENABLE_DEPMOD=1
ENABLE_CHMOD=1
ENABLE_UNLINK=1
ENABLE_MODPROBE=1
ENABLE_UNLZOP=0
ENABLE_FEATURE_SH_MATH=1
ENABLE_FEATURE_VOLUMEID_UBIFS=1
ENABLE_RTCWAKE=1
ENABLE_DEVFSD_VERBOSE=0
ENABLE_UNEXPAND=1
ENABLE_MDEV=1
ENABLE_ETHER_WAKE=1
ENABLE_FEATURE_FIND_NOT=1
ENABLE_FEATURE_COMPRESS_BBCONFIG=0
ENABLE_RESIZE=1
ENABLE_FEATURE_DATE_ISOFMT=1
ENABLE_FEATURE_VOLUMEID_ISO9660=1
ENABLE_EJECT=1
ENABLE_FEATURE_TASKSET_CPULIST=1
ENABLE_FEATURE_NETSTAT_PRG=1
ENABLE_FEATURE_LS_FOLLOWLINKS=1
ENABLE_TFTP=1
ENABLE_FEATURE_MOUNT_LOOP_CREATE=1
ENABLE_FEATURE_RESIZE_PRINT=1
ENABLE_IFUP=1
ENABLE_FEATURE_INSMOD_LOADINKMEM=0
ENABLE_FEATURE_CHECK_TAINTED_MODULE=0
ENABLE_FEATURE_READLINK_FOLLOW=1
ENABLE_SH_IS_HUSH=0
ENABLE_SETFONT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=1
ENABLE_UEVENT=1
ENABLE_FEATURE_GETOPT_LONG=1
ENABLE_FEATURE_FIND_EXECUTABLE=1
ENABLE_FEATURE_WGET_LONG_OPTIONS=1
ENABLE_DESKTOP=1
ENABLE_LOCALE_SUPPORT=0
ENABLE_DNSD=1
ENABLE_IPCRM=1
ENABLE_HUSH_UMASK=1
ENABLE_FEATURE_ETC_SERVICES=0
ENABLE_BZIP2=1
ENABLE_PSCAN=1
ENABLE_CONSPY=1
ENABLE_FEATURE_VERBOSE_USAGE=0
ENABLE_FEATURE_TOP_SMP_PROCESS=1
ENABLE_KBD_MODE=1
ENABLE_FEATURE_TR_EQUIV=1
ENABLE_FEATURE_BC_INTERACTIVE=1
ENABLE_RENICE=1
ENABLE_FEATURE_XARGS_SUPPORT_PARALLEL=1
ENABLE_WARN_SIMPLE_MSG=0
ENABLE_FEATURE_CHECK_UNICODE_IN_ENV=0
ENABLE_FEATURE_MOUNT_FAKE=1
ENABLE_FEATURE_IP_TUNNEL=1
ENABLE_FEATURE_EJECT_SCSI=1
ENABLE_FEATURE_UDHCPD_BASE_IP_ON_MAC=0
ENABLE_FEATURE_FIND_REGEX=1
ENABLE_LZCAT=1
ENABLE_HALT=1
ENABLE_HUSH_EXPORT=1
ENABLE_HUSH_ECHO=1
ENABLE_GROUPS=1
ENABLE_FDFLUSH=1
ENABLE_DMALLOC=0
ENABLE_FEATURE_TASKSET_FANCY=1
ENABLE_MAN=1
ENABLE_FEATURE_LESS_DASHCMD=1
ENABLE_FEATURE_HTTPD_DATE=1
ENABLE_FEATURE_FIND_CONTEXT=0
ENABLE_STACK_OPTIMIZATION_386=1
ENABLE_DMESG=1
ENABLE_ENVUIDGID=1
ENABLE_FEATURE_ETC_NETWORKS=0
ENABLE_FEATURE_VI_YANKMARK=1
ENABLE_LOGIN=1
ENABLE_PIVOT_ROOT=1
ENABLE_FEATURE_SPLIT_FANCY=1
ENABLE_TOUCH=1
ENABLE_LZOP=1
ENABLE_LOGGER=1
ENABLE_FEATURE_USE_INITTAB=1
ENABLE_RDATE=1
ENABLE_SHELL_HUSH=1
ENABLE_HOSTNAME=1
ENABLE_RESTORECON=0
ENABLE_FEATURE_DD_STATUS=1
ENABLE_FEATURE_MOUNT_CIFS=1
ENABLE_FEATURE_VOLUMEID_REISERFS=1
ENABLE_INSTALL_APPLET_SCRIPT_WRAPPERS=0
ENABLE_FEATURE_WGET_OPENSSL=1
ENABLE_FEATURE_UDHCPC_ARPING=1
ENABLE_HUSH_LINENO_VAR=1
ENABLE_ASH_MAIL=1
ENABLE_FEATURE_FIND_PRINT0=1
ENABLE_LINK=1
ENABLE_FEATURE_SH_MATH_64=1
ENABLE_FEATURE_CHOWN_LONG_OPTIONS=1
ENABLE_HAVE_DOT_CONFIG=1
ENABLE_VOLUMEID=1
ENABLE_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=1
ENABLE_FEATURE_DIFF_LONG_OPTIONS=1
ENABLE_HUSH_BASH_SOURCE_CURDIR=0
ENABLE_UNICODE_SUPPORT=1
ENABLE_RUNCON=0
ENABLE_SHOWKEY=1
ENABLE_FEATURE_HWIB=1
ENABLE_FEATURE_VOLUMEID_BTRFS=1
ENABLE_FEATURE_SH_EMBEDDED_SCRIPTS=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_TIME=1
ENABLE_PATCH=1
ENABLE_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=1
ENABLE_FEATURE_FIND_PATH=1
ENABLE_SSL_CLIENT=1
ENABLE_HUSH_INTERACTIVE=1
ENABLE_LSMOD=1
ENABLE_TCPSVD=1
ENABLE_VOLNAME=1
ENABLE_REV=1
ENABLE_FEATURE_PREFER_APPLETS=0
ENABLE_RMDIR=1
ENABLE_UNAME=1
ENABLE_FEATURE_AWK_LIBM=1
ENABLE_PAM=0
ENABLE_BUILD_LIBBUSYBOX=0
ENABLE_LOAD_POLICY=0
ENABLE_ASH_IDLE_TIMEOUT=1
ENABLE_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=1
ENABLE_LINUX64=1
ENABLE_FEATURE_SETPRIV_CAPABILITY_NAMES=1
ENABLE_FEATURE_FIND_EMPTY=1
ENABLE_CRONTAB=1
ENABLE_MKFIFO=1
ENABLE_ASH_HELP=1
ENABLE_FEATURE_WGET_STATUSBAR=1
ENABLE_DEBUG_PESSIMIZE=0
ENABLE_DEBUG_SANITIZE=0
ENABLE_FEATURE_TAR_SELINUX=0
ENABLE_LESS=1
ENABLE_TFTP_DEBUG=0
ENABLE_FEATURE_HTTPD_LAST_MODIFIED=1
ENABLE_IOSTAT=1
ENABLE_PING=1
ENABLE_FEATURE_RUN_PARTS_LONG_OPTIONS=1
ENABLE_MICROCOM=1
ENABLE_EXPAND=1
ENABLE_FEATURE_SU_SYSLOG=1
ENABLE_BRCTL=1
ENABLE_KILLALL=1
ENABLE_FEATURE_CPIO_IGNORE_DEVNO=1
ENABLE_FEATURE_PIDFILE=1
ENABLE_FEATURE_USE_SENDFILE=1
ENABLE_UNIQ=1
ENABLE_UMOUNT=1
ENABLE_STATIC_LIBGCC=1
ENABLE_FEATURE_TELNET_AUTOLOGIN=1
ENABLE_FEATURE_FIND_EXEC_PLUS=1
ENABLE_FEATURE_INIT_SYSLOG=1
ENABLE_SCRIPT=1
ENABLE_FEATURE_EDITING_FANCY_PROMPT=1
ENABLE_SEEDRNG=1
ENABLE_TASKSET=1
ENABLE_MODPROBE_SMALL=1
ENABLE_FEATURE_NTP_AUTH=1
ENABLE_FEATURE_CUT_REGEX=1
ENABLE_FEATURE_VOLUMEID_LINUXRAID=1
ENABLE_GZIP=1
ENABLE_INSMOD=1
ENABLE_FEATURE_SETPRIV_DUMP=1
ENABLE_FEATURE_SYSLOGD_CFG=1
ENABLE_FEATURE_UPTIME_UTMP_SUPPORT=1
ENABLE_SWAPON=1
ENABLE_LINUX32=1
ENABLE_FALLOCATE=1
ENABLE_KLOGD=1
ENABLE_FEATURE_TUNCTL_UG=1
ENABLE_FEATURE_AIX_LABEL=0
ENABLE_FEATURE_MINIX2=1
ENABLE_FEATURE_FDISK_ADVANCED=1
ENABLE_FEATURE_HDPARM_GET_IDENTITY=1
ENABLE_FATATTR=1
ENABLE_PIDOF=1
ENABLE_IPTUNNEL=1
ENABLE_LSSCSI=1
ENABLE_FEATURE_TAR_FROM=1
ENABLE_FEATURE_TFTP_HPA_COMPAT=1
ENABLE_UNICODE_USING_LOCALE=0
ENABLE_NOLOGIN=1
ENABLE_FEATURE_TOP_CPU_USAGE_PERCENTAGE=1
ENABLE_FSCK_MINIX=1
ENABLE_FEATURE_IFUPDOWN_MAPPING=1
ENABLE_FEATURE_LAST_FANCY=1
ENABLE_MKNOD=1
ENABLE_FEATURE_NSLOOKUP_LONG_OPTIONS=1
ENABLE_FEATURE_ALLOW_EXEC=1
ENABLE_FEATURE_PS_TIME=1
ENABLE_ASH_EXPAND_PRMT=1
ENABLE_FEATURE_CROND_D=1
ENABLE_RUNLEVEL=1
ENABLE_HUSH_COMMAND=1
ENABLE_FEATURE_SHARED_BUSYBOX=0
ENABLE_FEATURE_HUMAN_READABLE=1
ENABLE_FEATURE_VI_DOT_CMD=1
ENABLE_PARTPROBE=1
ENABLE_UBIUPDATEVOL=1
ENABLE_FEATURE_PREFER_IPV4_ADDRESS=1
ENABLE_POWERTOP=1
ENABLE_FEATURE_CROND_SPECIAL_TIMES=1
ENABLE_IPLINK=1
ENABLE_FEATURE_INIT_SCTTY=1
ENABLE_REFORMIME=1
ENABLE_UNICODE_NEUTRAL_TABLE=0
ENABLE_ASH_RANDOM_SUPPORT=1
ENABLE_FEATURE_LS_COLOR_IS_DEFAULT=1
ENABLE_STATIC=0
ENABLE_TEE=1
ENABLE_ADDGROUP=1
ENABLE_TELNET=1
ENABLE_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=1
ENABLE_FEATURE_GZIP_LEVELS=0
ENABLE_FDISK=1
ENABLE_ASH_INTERNAL_GLOB=1
ENABLE_FREERAMDISK=1
ENABLE_ASH_CMDCMD=1
ENABLE_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=1
ENABLE_FEATURE_WGET_HTTPS=1
ENABLE_FEATURE_BOOTCHARTD_BLOATED_HEADER=1
ENABLE_FEATURE_UTMP=1
ENABLE_FEATURE_FANCY_TAIL=1
ENABLE_FEATURE_MOUNT_HELPERS=0
ENABLE_TAR=1
ENABLE_HUSH_TEST=1
ENABLE_CAL=1
ENABLE_FEATURE_VOLUMEID_SQUASHFS=1
ENABLE_CAT=1
ENABLE_UNIX2DOS=1
ENABLE_REMOVE_SHELL=1
ENABLE_LAST=1
ENABLE_FEATURE_MOUNT_VERBOSE=1
ENABLE_LOGNAME=1
ENABLE_SYNC=1
ENABLE_BLKDISCARD=1
ENABLE_HUSH_UNSET=1
ENABLE_MKTEMP=1
ENABLE_FEATURE_IFCONFIG_BROADCAST_PLUS=1
ENABLE_FEATURE_VI_VERBOSE_STATUS=1
ENABLE_BLOCKDEV=1
ENABLE_FEATURE_SWAPONOFF_LABEL=1
ENABLE_WHOIS=1
ENABLE_FEATURE_FIND_DELETE=1
ENABLE_FEATURE_SH_MATH_BASE=1
ENABLE_IONICE=1
ENABLE_NMETER=1
ENABLE_FEATURE_SH_NOFORK=0
ENABLE_FEATURE_UDHCPD_WRITE_LEASES_EARLY=1
ENABLE_FEATURE_UNZIP_XZ=1
ENABLE_CHROOT=1
ENABLE_XZCAT=1
ENABLE_UPTIME=1
ENABLE_FEATURE_SEAMLESS_XZ=1
ENABLE_DNSDOMAINNAME=1
ENABLE_FEATURE_FDISK_WRITABLE=1
ENABLE_MPSTAT=1
ENABLE_FLOCK=1
ENABLE_CPIO=1
ENABLE_TAC=1
ENABLE_FEATURE_USE_BSS_TAIL=0
ENABLE_FEATURE_MODPROBE_BLACKLIST=0
ENABLE_FLASH_ERASEALL=0
ENABLE_FEATURE_BZIP2_DECOMPRESS=1
ENABLE_HDPARM=1
ENABLE_FEATURE_SUID_CONFIG=1
ENABLE_FEATURE_FAST_TOP=0
ENABLE_ASH_BASH_COMPAT=1
ENABLE_ECHO=1
ENABLE_TIMEOUT=1
ENABLE_FEATURE_FTPGETPUT_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_ROMFS=1
ENABLE_NAMEIF=1
ENABLE_FEATURE_IPCALC_FANCY=1
ENABLE_FEATURE_AR_CREATE=0
ENABLE_FEATURE_KLOGD_KLOGCTL=1
ENABLE_NTPD=1
ENABLE_LOGIN_SESSION_AS_CHILD=0
ENABLE_CTTYHACK=1
ENABLE_FBSPLASH=1
ENABLE_FEATURE_FIND_NEWER=1
ENABLE_NETSTAT=1
ENABLE_LOOP_CONFIGURE=0
ENABLE_FEATURE_WGET_AUTHENTICATION=1
ENABLE_I2CTRANSFER=1
ENABLE_PIPE_PROGRESS=1
ENABLE_READAHEAD=1
ENABLE_ASH_BASH_NOT_FOUND_HOOK=1
ENABLE_FEATURE_MKSWAP_UUID=1
ENABLE_SMEMCAP=1
ENABLE_FEATURE_TELNET_TTYPE=1
ENABLE_FEATURE_GZIP_LONG_OPTIONS=1
ENABLE_FEATURE_FIND_USER=1
ENABLE_FEATURE_VOLUMEID_XFS=1
ENABLE_UUDECODE=1
ENABLE_FEATURE_SETFILES_CHECK_OPTION=0
ENABLE_HUSH_PRINTF=1
ENABLE_SETFILES=0
ENABLE_FEATURE_SYSLOG=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=1
ENABLE_FEATURE_CPIO_O=1
ENABLE_EXPR=1
ENABLE_FEATURE_CPIO_P=1
ENABLE_FEATURE_MESG_ENABLE_ONLY_GROUP=1
ENABLE_FSCK=1
ENABLE_FEATURE_CMDLINE_MODULE_OPTIONS=1
ENABLE_UNICODE_COMBINING_WCHARS=0
ENABLE_ACPID=1
ENABLE_IPRULE=1
ENABLE_MAKEDEVS=1
ENABLE_EXPR_MATH_SUPPORT_64=1
ENABLE_FEATURE_TELNET_WIDTH=1
ENABLE_FEATURE_SGI_LABEL=0
ENABLE_ADDUSER=1
ENABLE_MKDOSFS=1
ENABLE_FEATURE_TELNETD_INETD_WAIT=1
ENABLE_WALL=1
ENABLE_UBIRENAME=1
ENABLE_SULOGIN=1
ENABLE_FEATURE_FIND_GROUP=1
ENABLE_FEATURE_IFCONFIG_STATUS=1
ENABLE_FEATURE_TELNETD_STANDALONE=1
ENABLE_FEATURE_NOLOGIN=1
ENABLE_FDFORMAT=1
ENABLE_FLASH_UNLOCK=0
ENABLE_FEATURE_LOADFONT_RAW=1


==> data/editors/awk_combinedintaware_freeIR_config2.txt <==
ENABLE_FEATURE_CHAT_CLR_ABORT=1
ENABLE_FEATURE_TFTP_BLOCKSIZE=1
ENABLE_FEATURE_DF_FANCY=1
ENABLE_SHUF=1
ENABLE_FEATURE_HTTPD_RANGES=1
ENABLE_MKFS_EXT2=1
ENABLE_BC=1
ENABLE_ASH_PRINTF=1
ENABLE_FEATURE_FTPD_AUTHENTICATION=1
ENABLE_USLEEP=1
ENABLE_W=1
ENABLE_SETSERIAL=1
ENABLE_AR=0
ENABLE_FEATURE_BRCTL_SHOW=1
ENABLE_FEATURE_FIND_QUIT=1
ENABLE_LSPCI=1
ENABLE_BASH_IS_HUSH=0
ENABLE_FEATURE_INSTALL_LONG_OPTIONS=1
ENABLE_HUSH_READONLY=1
ENABLE_FEATURE_DD_IBS_OBS=1
ENABLE_ARPING=1
ENABLE_FEATURE_IP_ADDRESS=1
ENABLE_FEATURE_VOLUMEID_LUKS=1
ENABLE_LOGREAD=1
ENABLE_FEATURE_SYSLOG_INFO=1
ENABLE_FEATURE_INSMOD_LOAD_MAP=0
ENABLE_TREE=1
ENABLE_FEATURE_SYNC_FANCY=1
ENABLE_FEATURE_VI_USE_SIGNALS=1
ENABLE_FEATURE_VI_ASK_TERMINAL=1
ENABLE_FEATURE_UDHCPC_SANITIZEOPT=1
ENABLE_UNICODE_WIDE_WCHARS=0
ENABLE_NO_LOOP_CONFIGURE=0
ENABLE_FEATURE_UDHCPC6_RFC5970=1
ENABLE_HUSH_HELP=1
ENABLE_FEATURE_TAR_NOPRESERVE_TIME=1
ENABLE_HUSH_SAVEHISTORY=1
ENABLE_WATCHDOG=1
ENABLE_FEATURE_TC_INGRESS=1
ENABLE_ASH=1
ENABLE_FEATURE_INETD_RPC=0
ENABLE_LZOPCAT=0
ENABLE_FEATURE_DATE_NANO=0
ENABLE_FEATURE_VOLUMEID_LINUXSWAP=1
ENABLE_ARP=1
ENABLE_FEATURE_UNZIP_BZIP2=1
ENABLE_FEATURE_LZMA_FAST=0
ENABLE_SHA256_HWACCEL=1
ENABLE_FEATURE_DD_THIRD_STATUS_LINE=1
ENABLE_SHELL_ASH=1
ENABLE_MKDIR=1
ENABLE_CHAT=1
ENABLE_FEATURE_SHOW_SCRIPT=1
ENABLE_FEATURE_VOLUMEID_UDF=1
ENABLE_FEATURE_NETSTAT_WIDE=1
ENABLE_KILL=1
ENABLE_FEATURE_SHADOWPASSWDS=1
ENABLE_VLOCK=1
ENABLE_MORE=1
ENABLE_FEATURE_MDEV_DAEMON=1
ENABLE_FEATURE_GUNZIP_LONG_OPTIONS=1
ENABLE_UNICODE_BIDI_SUPPORT=0
ENABLE_UNXZ=1
ENABLE_FEATURE_SECURETTY=1
ENABLE_FEATURE_LS_USERNAME=1
ENABLE_FEATURE_CALL_TELINIT=0
ENABLE_HUSH_FUNCTIONS=1
ENABLE_SHOW_USAGE=1
ENABLE_LFS=1
ENABLE_WHICH=1
ENABLE_FEATURE_SHOW_THREADS=1
ENABLE_HUSH_IF=1
ENABLE_FEATURE_WAIT_FOR_INIT=1
ENABLE_FEATURE_HDPARM_HDIO_GETSET_DMA=1
ENABLE_FALSE=1
ENABLE_FEATURE_LESS_WINCH=1
ENABLE_FEATURE_TOP_SMP_CPU=1
ENABLE_MOUNTPOINT=1
ENABLE_SWITCH_ROOT=1
ENABLE_RUNSVDIR=1
ENABLE_USE_BB_SHADOW=1
ENABLE_FEATURE_VOLUMEID_CRAMFS=1
ENABLE_PRINTENV=1
ENABLE_MAKEMIME=1
ENABLE_FEATURE_FIND_MMIN=1
ENABLE_ED=1
ENABLE_FEATURE_UDHCPC6_RFC4833=1
ENABLE_DELUSER=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=1
ENABLE_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=1
ENABLE_CUT=1
ENABLE_CHPASSWD=1
ENABLE_REALPATH=1
ENABLE_FUSER=1
ENABLE_CKSUM=1
ENABLE_FEATURE_SUID_CONFIG_QUIET=1
ENABLE_HUSH_TYPE=1
ENABLE_HEXDUMP=1
ENABLE_HUSH_EXPORT_N=1
ENABLE_FEATURE_INIT_COREDUMPS=0
ENABLE_NANDDUMP=1
ENABLE_DU=1
ENABLE_RPM=1
ENABLE_FEATURE_TAR_LONG_OPTIONS=1
ENABLE_DC=1
ENABLE_FEATURE_CHAT_NOFAIL=1
ENABLE_TTY=1
ENABLE_DF=1
ENABLE_DD=1
ENABLE_FEATURE_LESS_LINENUMS=1
ENABLE_FEATURE_PASSWD_WEAK_CHECK=1
ENABLE_CP=1
ENABLE_RUNSV=1
ENABLE_FEATURE_VI_UNDO_QUEUE=1
ENABLE_SYSLOGD=1
ENABLE_FEATURE_FIND_PERM=1
ENABLE_NC_SERVER=1
ENABLE_FEATURE_INSTALLER=1
ENABLE_TIME=1
ENABLE_FEATURE_SH_STANDALONE=0
ENABLE_FEATURE_BUFFERS_GO_ON_STACK=0
ENABLE_FEATURE_WGET_TIMEOUT=1
ENABLE_ROUTE=1
ENABLE_FEATURE_LS_FILETYPES=1
ENABLE_FTPGET=1
ENABLE_FEATURE_INSMOD_LOAD_MAP_FULL=0
ENABLE_NANDWRITE=1
ENABLE_FEATURE_PS_ADDITIONAL_COLUMNS=1
ENABLE_GREP=1
ENABLE_USE_BB_CRYPT=1
ENABLE_FEATURE_REVERSE_SEARCH=1
ENABLE_FEATURE_DD_SIGNAL_HANDLING=1
ENABLE_FEATURE_FANCY_PING=1
ENABLE_SETUIDGID=1
ENABLE_FEATURE_WC_LARGE=1
ENABLE_HTTPD=1
ENABLE_SHA256SUM=1
ENABLE_FEATURE_SH_HISTFILESIZE=1
ENABLE_DEALLOCVT=1
ENABLE_FEATURE_VI_WIN_RESIZE=1
ENABLE_IFDOWN=1
ENABLE_FEATURE_BUFFERS_GO_IN_BSS=0
ENABLE_PGREP=1
ENABLE_FEATURE_XARGS_SUPPORT_TERMOPT=1
ENABLE_IP=1
ENABLE_EGREP=1
ENABLE_READLINK=1
ENABLE_FEATURE_TFTP_PROGRESS_BAR=1
ENABLE_FEDORA_COMPAT=0
ENABLE_NSENTER=1
ENABLE_TEST=1
ENABLE_FEATURE_LESS_ASK_TERMINAL=1
ENABLE_ID=1
ENABLE_LONG_OPTS=1
ENABLE_GETOPT=1
ENABLE_FEATURE_XARGS_SUPPORT_REPL_STR=1
ENABLE_SHA3SUM=1
ENABLE_FEATURE_EDITING_WINCH=1
ENABLE_FEATURE_FANCY_ECHO=1
ENABLE_FEATURE_MODUTILS_ALIAS=0
ENABLE_FEATURE_NSLOOKUP_BIG=1
ENABLE_FEATURE_VI_UNDO=1
ENABLE_MKFS_REISER=0
ENABLE_FEATURE_NTPD_SERVER=1
ENABLE_FEATURE_KILL_REMOVED=0
ENABLE_FEATURE_RUNSVDIR_LOG=0
ENABLE_HD=1
ENABLE_FEATURE_PS_UNUSUAL_SYSTEMS=0
ENABLE_FEATURE_TFTP_GET=1
ENABLE_FEATURE_WGET_FTP=1
ENABLE_ASH_ECHO=1
ENABLE_FEATURE_BC_LONG_OPTIONS=1
ENABLE_FEATURE_LS_RECURSIVE=1
ENABLE_FEATURE_MODUTILS_SYMBOLS=0
ENABLE_MKFS_MINIX=1
ENABLE_FEATURE_VERBOSE=1
ENABLE_FEATURE_SH_EXTRA_QUIET=1
ENABLE_FEATURE_IFUPDOWN_EXTERNAL_DHCP=0
ENABLE_FEATURE_FIND_SAMEFILE=1
ENABLE_XXD=1
ENABLE_TAIL=1
ENABLE_FEATURE_LESS_REGEXP=1
ENABLE_FEATURE_SORT_BIG=1
ENABLE_FEATURE_PIDOF_OMIT=1
ENABLE_HUSH_BASH_COMPAT=1
ENABLE_PIE=0
ENABLE_FEATURE_FIND_MTIME=1
ENABLE_FEATURE_BOOTCHARTD_CONFIG_FILE=1
ENABLE_SETARCH=1
ENABLE_VERBOSE_RESOLUTION_ERRORS=0
ENABLE_FEATURE_POPMAILDIR_DELIVERY=1
ENABLE_FLASHCP=0
ENABLE_EXTRA_COMPAT=0
ENABLE_IPNEIGH=1
ENABLE_MKE2FS=1
ENABLE_FEATURE_NTPD_CONF=1
ENABLE_NC=1
ENABLE_NL=1
ENABLE_NOHUP=1
ENABLE_FEATURE_HTTPD_ENCODE_URL_STR=1
ENABLE_INSTALL_SH_APPLET_SCRIPT_WRAPPER=0
ENABLE_I2CGET=1
ENABLE_RMMOD=1
ENABLE_BEEP=1
ENABLE_FEATURE_TAR_OLDGNU_COMPATIBILITY=1
ENABLE_MT=1
ENABLE_FEATURE_LS_WIDTH=1
ENABLE_FEATURE_VOLUMEID_SYSV=1
ENABLE_FEATURE_SEAMLESS_LZMA=1
ENABLE_MV=1
ENABLE_GETTY=1
ENABLE_FEATURE_LESS_TRUNCATE=1
ENABLE_FEATURE_IPV6=1
ENABLE_PKILL=1
ENABLE_FEATURE_POWERTOP_INTERACTIVE=1
ENABLE_DEVFSD_FG_NP=0
ENABLE_MINIPS=0
ENABLE_DIFF=1
ENABLE_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY=0
ENABLE_SPLIT=1
ENABLE_FEATURE_SKIP_ROOTFS=1
ENABLE_RESUME=1
ENABLE_FEATURE_TR_CLASSES=1
ENABLE_TOP=1
ENABLE_LS=1
ENABLE_ASH_JOB_CONTROL=1
ENABLE_DHCPRELAY=1
ENABLE_UDHCPD=1
ENABLE_UDHCPC=1
ENABLE_FEATURE_TOUCH_SUSV3=1
ENABLE_FGREP=1
ENABLE_FEATURE_VOLUMEID_EROFS=1
ENABLE_HUSH=1
ENABLE_FEATURE_CHAT_VAR_ABORT_LEN=1
ENABLE_HOSTID=1
ENABLE_CMP=1
ENABLE_IPROUTE=1
ENABLE_CHPST=1
ENABLE_FEATURE_SEAMLESS_Z=0
ENABLE_GUNZIP=1
ENABLE_ENV=1
ENABLE_FEATURE_DATE_COMPAT=1
ENABLE_ASH_OPTIMIZE_FOR_SIZE=1
ENABLE_POPMAILDIR=1
ENABLE_ASH_BASH_SOURCE_CURDIR=0
ENABLE_TLS=1
ENABLE_LN=1
ENABLE_FEATURE_VERBOSE_CP_MESSAGE=0
ENABLE_LZOP_COMPR_HIGH=0
ENABLE_UUENCODE=1
ENABLE_UBIRMVOL=1
ENABLE_DUMPLEASES=1
ENABLE_FEATURE_FIND_MAXDEPTH=1
ENABLE_I2CDUMP=1
ENABLE_FEATURE_VI_SETOPTS=1
ENABLE_FEATURE_VOLUMEID_EXFAT=1
ENABLE_FOLD=1
ENABLE_FEATURE_LOGREAD_REDUCED_LOCKING=1
ENABLE_BASENAME=1
ENABLE_SHA1SUM=1
ENABLE_DELGROUP=1
ENABLE_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=1
ENABLE_UDPSVD=1
ENABLE_FEATURE_XARGS_SUPPORT_QUOTES=1
ENABLE_FEATURE_UNIX_LOCAL=0
ENABLE_IPCS=1
ENABLE_FAKEIDENTD=1
ENABLE_FEATURE_CHAT_SEND_ESCAPES=1
ENABLE_FSYNC=1
ENABLE_MKSWAP=1
ENABLE_FEATURE_STAT_FORMAT=1
ENABLE_FEATURE_XARGS_SUPPORT_ARGS_FILE=1
ENABLE_RFKILL=0
ENABLE_FEATURE_ROTATE_LOGFILE=1
ENABLE_FEATURE_LESS_MARKS=1
ENABLE_RM=1
ENABLE_FEATURE_LESS_ENV=1
ENABLE_FGCONSOLE=1
ENABLE_USE_BB_CRYPT_SHA=1
ENABLE_CROND=1
ENABLE_SETSID=1
ENABLE_HUSH_TICK=1
ENABLE_FIND=1
ENABLE_FEATURE_TAB_COMPLETION=1
ENABLE_KILLALL5=1
ENABLE_ADD_SHELL=1
ENABLE_FEATURE_VOLUMEID_EXT=1
ENABLE_HUSH_READ=1
ENABLE_TTYSIZE=1
ENABLE_BUNZIP2=1
ENABLE_INOTIFYD=0
ENABLE_TRUE=1
ENABLE_FEATURE_CPIO_RENUMBER_INODES=1
ENABLE_FEATURE_UNZIP_LZMA=1
ENABLE_READPROFILE=1
ENABLE_LSOF=1
ENABLE_WATCH=1
ENABLE_SORT=1
ENABLE_POWEROFF=1
ENABLE_SHA512SUM=1
ENABLE_FLASH_LOCK=0
ENABLE_DEVFSD_MODLOAD=0
ENABLE_CHRT=1
ENABLE_FEATURE_MDEV_LOAD_FIRMWARE=1
ENABLE_SETFATTR=1
ENABLE_PS=1
ENABLE_SELINUX=0
ENABLE_DUMPKMAP=1
ENABLE_FEATURE_TAR_TO_COMMAND=1
ENABLE_USE_BB_PWD_GRP=1
ENABLE_TRUNCATE=1
ENABLE_SEQ=1
ENABLE_HUSH_JOB=1
ENABLE_REBOOT=1
ENABLE_WERROR=0
ENABLE_FEATURE_DEVPTS=1
ENABLE_OD=1
ENABLE_RPM2CPIO=1
ENABLE_FEATURE_UMOUNT_ALL=1
ENABLE_FEATURE_LESS_FLAGS=1
ENABLE_FEATURE_SH_READ_FRAC=1
ENABLE_FDISK_SUPPORT_LARGE_DISKS=0
ENABLE_HUSH_BRACE_EXPANSION=1
ENABLE_RUN_PARTS=1
ENABLE_FEATURE_FIND_XDEV=1
ENABLE_FEATURE_VI_8BIT=0
ENABLE_NUKE=0
ENABLE_FEATURE_IPCALC_LONG_OPTIONS=1
ENABLE_SH_IS_NONE=0
ENABLE_TRY_LOOP_CONFIGURE=1
ENABLE_FEATURE_FIND_EXEC=1
ENABLE_FEATURE_COMPRESS_USAGE=1
ENABLE_HUSH_WAIT=1
ENABLE_FEATURE_WATCHDOG_OPEN_TWICE=0
ENABLE_MOUNT=1
ENABLE_HUSH_LOCAL=1
ENABLE_FEATURE_TOP_CPU_GLOBAL_PERCENTS=1
ENABLE_FEATURE_RTMINMAX=1
ENABLE_FEATURE_ADDUSER_TO_GROUP=1
ENABLE_FEATURE_EDITING_VI=0
ENABLE_FEATURE_EDITING_SAVEHISTORY=1
ENABLE_HUSH_SET=1
ENABLE_SETPRIV=1
ENABLE_DOS2UNIX=1
ENABLE_CHCON=0
ENABLE_FEATURE_FTPD_ACCEPT_BROKEN_LIST=1
ENABLE_MONOTONIC_SYSCALL=1
ENABLE_FEATURE_AR_LONG_FILENAMES=0
ENABLE_FEATURE_TAR_GNU_EXTENSIONS=1
ENABLE_TSORT=1
ENABLE_SENDMAIL=1
ENABLE_FEATURE_XARGS_SUPPORT_ZERO_TERM=1
ENABLE_FEATURE_FBSET_READMODE=1
ENABLE_FEATURE_INSMOD_VERSION_CHECKING=0
ENABLE_INCLUDE_SUSv2=1
ENABLE_USE_PORTABLE_CODE=0
ENABLE_GETENFORCE=0
ENABLE_UNICODE_PRESERVE_BROKEN=0
ENABLE_FEATURE_SUID=1
ENABLE_FEATURE_MTAB_SUPPORT=0
ENABLE_GETSEBOOL=0
ENABLE_VI=1
ENABLE_SED=1
ENABLE_FEATURE_MAKEDEVS_LEAF=0
ENABLE_FEATURE_VI_COLON=1
ENABLE_NPROC=1
ENABLE_FEATURE_LIBBUSYBOX_STATIC=0
ENABLE_BBCONFIG=0
ENABLE_HUSH_RANDOM_SUPPORT=1
ENABLE_UNLZMA=1
ENABLE_INIT=1
ENABLE_BOOTCHARTD=1
ENABLE_FEATURE_PS_LONG=0
ENABLE_INSTALL=1
ENABLE_FEATURE_MDEV_CONF=1
ENABLE_ZCAT=1
ENABLE_LINUXRC=1
ENABLE_FEATURE_LESS_BRACKETS=1
ENABLE_FEATURE_INIT_MODIFY_CMDLINE=1
ENABLE_HUSH_TIMES=1
ENABLE_FEATURE_PS_WIDE=0
ENABLE_IPCALC=1
ENABLE_TR=1
ENABLE_FEATURE_FIND_PAREN=1
ENABLE_TS=1
ENABLE_FEATURE_CATN=1
ENABLE_FEATURE_IFUPDOWN_IPV6=1
ENABLE_FEATURE_HTTPD_CGI=1
ENABLE_FEATURE_IFUPDOWN_IPV4=1
ENABLE_FEATURE_PIDOF_SINGLE=1
ENABLE_TC=1
ENABLE_FEATURE_HDPARM_HDIO_SCAN_HWIF=1
ENABLE_SVLOGD=1
ENABLE_UBIATTACH=1
ENABLE_CRC32=1
ENABLE_BB_SYSCTL=1
ENABLE_FEATURE_CLEAN_UP=0
ENABLE_FEATURE_VOLUMEID_F2FS=1
ENABLE_FEATURE_GZIP_DECOMPRESS=1
ENABLE_SU=1
ENABLE_FEATURE_BLKID_TYPE=1
ENABLE_FEATURE_MOUNT_FSTAB=1
ENABLE_ASCII=1
ENABLE_SV=1
ENABLE_NC_EXTRA=1
ENABLE_RX=1
ENABLE_SLATTACH=1
ENABLE_FEATURE_FBSET_FANCY=1
ENABLE_FEATURE_MDEV_RENAME_REGEXP=1
ENABLE_FEATURE_VOLUMEID_LFS=1
ENABLE_FEATURE_CATV=1
ENABLE_FEATURE_TOP_DECIMALS=1
ENABLE_FEATURE_FIND_CTIME=1
ENABLE_PWDX=1
ENABLE_FEATURE_LS_SORTFILES=1
ENABLE_IFCONFIG=1
ENABLE_FEATURE_IFUPDOWN_IP=1
ENABLE_FEATURE_REMOTE_LOG=1
ENABLE_FEATURE_CROND_CALL_SENDMAIL=1
ENABLE_FEATURE_FIND_TYPE=1
ENABLE_FEATURE_SUN_LABEL=0
ENABLE_ASH_SLEEP=1
ENABLE_FEATURE_CHAT_TTY_HIFI=0
ENABLE_WHOAMI=1
ENABLE_FEATURE_TLS_SHA1=0
ENABLE_BASE32=1
ENABLE_FEATURE_VOLUMEID_FAT=1
ENABLE_FEATURE_VOLUMEID_OCFS2=1
ENABLE_FEATURE_LS_TIMESTAMPS=1
ENABLE_FEATURE_MDEV_RENAME=1
ENABLE_FEATURE_USERNAME_COMPLETION=1
ENABLE_TUNCTL=1
ENABLE_UNIT_TEST=0
ENABLE_FEATURE_NON_POSIX_CP=1
ENABLE_IPADDR=1
ENABLE_PING6=1
ENABLE_FEATURE_IP_RARE_PROTOCOLS=0
ENABLE_CHGRP=1
ENABLE_WHO=1
ENABLE_BASH_IS_NONE=1
ENABLE_INSTALL_NO_USR=0
ENABLE_FEATURE_TIMEZONE=1
ENABLE_HUSH_MEMLEAK=0
ENABLE_FEATURE_DMESG_PRETTY=1
ENABLE_FEATURE_LESS_RAW=1
ENABLE_FEATURE_INIT_QUIET=1
ENABLE_FEATURE_OSF_LABEL=0
ENABLE_FEATURE_MAKEDEVS_TABLE=1
ENABLE_TFTPD=1
ENABLE_LPQ=1
ENABLE_INSTALL_SH_APPLET_SYMLINK=0
ENABLE_RUN_INIT=1
ENABLE_SWAPOFF=1
ENABLE_LPR=1
ENABLE_DIRNAME=1
ENABLE_XZ=1
ENABLE_FREE=1
ENABLE_FEATURE_IP_NEIGH=1
ENABLE_LPD=1
ENABLE_MODINFO=1
ENABLE_FEATURE_SWAPON_DISCARD=1
ENABLE_FEATURE_VOLUMEID_NILFS=1
ENABLE_HUSH_LOOPS=1
ENABLE_TUNE2FS=0
ENABLE_ASH_GETOPTS=1
ENABLE_FEATURE_VI_SET=1
ENABLE_SETENFORCE=0
ENABLE_FEATURE_VOLUMEID_JFS=1
ENABLE_BASH_IS_ASH=0
ENABLE_RDEV=1
ENABLE_FEATURE_TEE_USE_BLOCK_IO=1
ENABLE_FEATURE_HTTPD_GZIP=1
ENABLE_WC=1
ENABLE_FEATURE_IPC_SYSLOG=1
ENABLE_FEATURE_TRACEROUTE_USE_ICMP=1
ENABLE_STAT=1
ENABLE_FEATURE_INSMOD_TRY_MMAP=0
ENABLE_PSTREE=1
ENABLE_FEATURE_LSMOD_PRETTY_2_6_OUTPUT=0
ENABLE_FEATURE_KMSG_SYSLOG=1
ENABLE_FEATURE_SU_CHECKS_SHELLS=1
ENABLE_NBDCLIENT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=1
ENABLE_FEATURE_CP_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_BCACHE=1
ENABLE_LOSETUP=1
ENABLE_FEATURE_VI_COLON_EXPAND=1
ENABLE_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=1
ENABLE_RAIDAUTORUN=1
ENABLE_NC_110_COMPAT=1
ENABLE_FBSET=1
ENABLE_SETSEBOOL=0
ENABLE_FEATURE_SYSLOGD_DUP=1
ENABLE_ZCIP=1
ENABLE_NETCAT=0
ENABLE_FEATURE_CHAT_IMPLICIT_CR=1
ENABLE_FEATURE_EDITING=1
ENABLE_FEATURE_DC_LIBM=0
ENABLE_XARGS=1
ENABLE_BASE64=1
ENABLE_PWD=1
ENABLE_CLEAR=1
ENABLE_MESG=1
ENABLE_BLKID=1
ENABLE_TRACEROUTE6=1
ENABLE_DEBUG=0
ENABLE_AWK=1
ENABLE_FEATURE_HDPARM_HDIO_DRIVE_RESET=1
ENABLE_FEATURE_HTTPD_AUTH_MD5=1
ENABLE_BB_ARCH=1
ENABLE_FEATURE_TOPMEM=1
ENABLE_FEATURE_IP_LINK=1
ENABLE_FEATURE_TEST_64=1
ENABLE_NOMMU=0
ENABLE_FEATURE_UNZIP_CDF=1
ENABLE_FEATURE_FIND_DEPTH=1
ENABLE_UNCOMPRESS=0
ENABLE_FEATURE_FIND_ATIME=1
ENABLE_FEATURE_IP_ROUTE=1
ENABLE_FEATURE_TOP_INTERACTIVE=1
ENABLE_YES=1
ENABLE_BUSYBOX=1
ENABLE_FEATURE_SWAPON_PRI=1
ENABLE_FEATURE_CP_REFLINK=1
ENABLE_IFENSLAVE=1
ENABLE_FEATURE_VOLUMEID_HFS=1
ENABLE_RESET=1
ENABLE_FEATURE_HTTPD_ERROR_PAGES=1
ENABLE_SHA1_HWACCEL=1
ENABLE_FEATURE_FIND_SIZE=1
ENABLE_NSLOOKUP=1
ENABLE_HUSH_MODE_X=1
ENABLE_HEAD=1
ENABLE_CHVT=1
ENABLE_LOADFONT=1
ENABLE_FEATURE_VOLUMEID_MINIX=1
ENABLE_TRACEROUTE=1
ENABLE_OPENVT=1
ENABLE_FEATURE_HTTPD_BASIC_AUTH=1
ENABLE_FEATURE_VI_SEARCH=1
ENABLE_LOGIN_SCRIPTS=1
ENABLE_UBIRSVOL=1
ENABLE_FEATURE_VI_READONLY=1
ENABLE_DATE=1
ENABLE_FEATURE_MOUNT_FLAGS=1
ENABLE_SETLOGCONS=1
ENABLE_TELNETD=1
ENABLE_INSTALL_APPLET_DONT=0
ENABLE_FLOAT_DURATION=1
ENABLE_INSTALL_SH_APPLET_HARDLINK=0
ENABLE_HWCLOCK=1
ENABLE_FEATURE_FIND_PRUNE=1
ENABLE_FEATURE_MDEV_EXEC=1
ENABLE_FEATURE_SEAMLESS_BZ2=1
ENABLE_NOLOGIN_DEPENDENCIES=0
ENABLE_FEATURE_IFCONFIG_SLIP=1
ENABLE_FEATURE_GREP_CONTEXT=1
ENABLE_FEATURE_HTTPD_SETUID=1
ENABLE_FEATURE_CHAT_SWALLOW_OPTS=1
ENABLE_LZMA=1
ENABLE_FEATURE_CHECK_NAMES=0
ENABLE_FEATURE_FTPD_WRITE=1
ENABLE_FEATURE_FIND_AMIN=1
ENABLE_FEATURE_XARGS_SUPPORT_CONFIRMATION=1
ENABLE_DEVMEM=1
ENABLE_FEATURE_2_4_MODULES=0
ENABLE_FEATURE_VOLUMEID_NTFS=1
ENABLE_SCRIPTREPLAY=1
ENABLE_FEATURE_TAR_UNAME_GNAME=1
ENABLE_FEATURE_BRCTL_FANCY=1
ENABLE_SELINUXENABLED=0
ENABLE_SETKEYCODES=1
ENABLE_SESTATUS=0
ENABLE_FEATURE_BUFFERS_USE_MALLOC=1
ENABLE_FEATURE_FIND_INUM=1
ENABLE_SVC=1
ENABLE_FEATURE_MOUNT_LABEL=1
ENABLE_FEATURE_MOUNT_OTHERTAB=1
ENABLE_WGET=1
ENABLE_FEATURE_RUN_PARTS_FANCY=1
ENABLE_SVOK=1
ENABLE_HUSH_KILL=1
ENABLE_UBIMKVOL=1
ENABLE_FEATURE_SETPRIV_CAPABILITIES=1
ENABLE_INSTALL_APPLET_SYMLINKS=1
ENABLE_CHATTR=1
ENABLE_NO_DEBUG_LIB=1
ENABLE_I2CDETECT=1
ENABLE_SLEEP=1
ENABLE_FEATURE_SORT_OPTIMIZE_MEMORY=0
ENABLE_FEATURE_DEL_USER_FROM_GROUP=1
ENABLE_NICE=1
ENABLE_LSATTR=1
ENABLE_FEATURE_UDHCP_PORT=0
ENABLE_INETD=1
ENABLE_FEATURE_FIND_LINKS=1
ENABLE_FEATURE_NAMEIF_EXTENDED=1
ENABLE_IOCTL_HEX2STR_ERROR=1
ENABLE_ADJTIMEX=1
ENABLE_UBIDETACH=1
ENABLE_FACTOR=1
ENABLE_IFPLUGD=1
ENABLE_FEATURE_TRACEROUTE_VERBOSE=1
ENABLE_FEATURE_FANCY_HEAD=1
ENABLE_FEATURE_UDHCPC6_RFC4704=1
ENABLE_FEATURE_MOUNT_NFS=0
ENABLE_ASH_ALIAS=1
ENABLE_STRINGS=1
ENABLE_CHOWN=1
ENABLE_MKFS_VFAT=1
ENABLE_PRINTF=1
ENABLE_FTPD=1
ENABLE_SETCONSOLE=1
ENABLE_USERS=1
ENABLE_MIM=1
ENABLE_HUSH_TRAP=1
ENABLE_LOADKMAP=1
ENABLE_START_STOP_DAEMON=1
ENABLE_FEATURE_INSMOD_KSYMOOPS_SYMBOLS=0
ENABLE_FEATURE_EDITING_SAVE_ON_EXIT=0
ENABLE_FEATURE_VI_REGEX_SEARCH=0
ENABLE_ENVDIR=1
ENABLE_FEATURE_TAR_AUTODETECT=1
ENABLE_FEATURE_AWK_GNU_EXTENSIONS=1
ENABLE_COMM=1
ENABLE_FEATURE_SEAMLESS_GZ=1
ENABLE_FEATURE_FANCY_SLEEP=1
ENABLE_FEATURE_ACPID_COMPAT=1
ENABLE_HUSH_ULIMIT=1
ENABLE_I2CSET=1
ENABLE_MKPASSWD=1
ENABLE_EFENCE=0
ENABLE_FTPPUT=1
ENABLE_HUSH_CASE=1
ENABLE_SUM=1
ENABLE_TEST2=1
ENABLE_FSTRIM=1
ENABLE_UNZIP=1
ENABLE_TEST1=1
ENABLE_DPKG=1
ENABLE_FEATURE_DEVFS=0
ENABLE_HEXEDIT=1
ENABLE_FEATURE_UDHCP_RFC3397=1
ENABLE_PMAP=1
ENABLE_FEATURE_HTTPD_ETAG=1
ENABLE_FEATURE_UDHCP_8021Q=1
ENABLE_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS=0
ENABLE_FSFREEZE=1
ENABLE_INSTALL_APPLET_HARDLINKS=0
ENABLE_SHRED=1
ENABLE_FEATURE_REFORMIME_COMPAT=1
ENABLE_PASTE=1
ENABLE_FEATURE_IP_RULE=1
ENABLE_FEATURE_INDIVIDUAL=0
ENABLE_FEATURE_HTTPD_ACL_IP=1
ENABLE_CRYPTPW=1
ENABLE_UNSHARE=1
ENABLE_FEATURE_MOUNT_LOOP=1
ENABLE_FEATURE_WTMP=1
ENABLE_FEATURE_GPT_LABEL=0
ENABLE_SOFTLIMIT=1
ENABLE_FEATURE_HWCLOCK_ADJTIME_FHS=0
ENABLE_FEATURE_TAR_CREATE=1
ENABLE_FEATURE_LS_COLOR=1
ENABLE_DEVFSD=0
ENABLE_FEATURE_DC_BIG=1
ENABLE_VCONFIG=1
ENABLE_FEATURE_PRESERVE_HARDLINKS=1
ENABLE_FEATURE_DIFF_DIR=1
ENABLE_FEATURE_HTTPD_PROXY=1
ENABLE_FEATURE_UDHCPC6_RFC3646=1
ENABLE_FEATURE_START_STOP_DAEMON_FANCY=1
ENABLE_FEATURE_LOADFONT_PSF2=1
ENABLE_LSUSB=1
ENABLE_DPKG_DEB=1
ENABLE_PASSWD=1
ENABLE_UDHCPC6=1
ENABLE_FEATURE_FIND_CMIN=1
ENABLE_ASH_TEST=1
ENABLE_FEATURE_IFCONFIG_HW=1
ENABLE_FEATURE_MD5_SHA1_SUM_CHECK=1
ENABLE_FEATURE_SETFONT_TEXTUAL_MAP=1
ENABLE_HUSH_GETOPTS=1
ENABLE_FEATURE_EDITING_ASK_TERMINAL=0
ENABLE_FEATURE_SETCONSOLE_LONG_OPTIONS=1
ENABLE_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=1
ENABLE_FINDFS=1
ENABLE_FEATURE_TFTP_PUT=1
ENABLE_SH_IS_ASH=1
ENABLE_BZCAT=1
ENABLE_MATCHPATHCON=0
ENABLE_MD5SUM=1
ENABLE_FEATURE_TAR_OLDSUN_COMPATIBILITY=1
ENABLE_STTY=1
ENABLE_FEATURE_STAT_FILESYSTEM=1
ENABLE_DEPMOD=1
ENABLE_CHMOD=1
ENABLE_UNLINK=1
ENABLE_MODPROBE=1
ENABLE_UNLZOP=0
ENABLE_FEATURE_SH_MATH=1
ENABLE_FEATURE_VOLUMEID_UBIFS=1
ENABLE_RTCWAKE=1
ENABLE_DEVFSD_VERBOSE=0
ENABLE_UNEXPAND=1
ENABLE_MDEV=1
ENABLE_ETHER_WAKE=1
ENABLE_FEATURE_FIND_NOT=1
ENABLE_FEATURE_COMPRESS_BBCONFIG=0
ENABLE_RESIZE=1
ENABLE_FEATURE_DATE_ISOFMT=1
ENABLE_FEATURE_VOLUMEID_ISO9660=1
ENABLE_EJECT=1
ENABLE_FEATURE_TASKSET_CPULIST=1
ENABLE_FEATURE_NETSTAT_PRG=1
ENABLE_FEATURE_LS_FOLLOWLINKS=1
ENABLE_TFTP=1
ENABLE_FEATURE_MOUNT_LOOP_CREATE=1
ENABLE_FEATURE_RESIZE_PRINT=1
ENABLE_IFUP=1
ENABLE_FEATURE_INSMOD_LOADINKMEM=0
ENABLE_FEATURE_CHECK_TAINTED_MODULE=0
ENABLE_FEATURE_READLINK_FOLLOW=1
ENABLE_SH_IS_HUSH=0
ENABLE_SETFONT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=1
ENABLE_UEVENT=1
ENABLE_FEATURE_GETOPT_LONG=1
ENABLE_FEATURE_FIND_EXECUTABLE=1
ENABLE_FEATURE_WGET_LONG_OPTIONS=1
ENABLE_DESKTOP=1
ENABLE_LOCALE_SUPPORT=0
ENABLE_DNSD=1
ENABLE_IPCRM=1
ENABLE_HUSH_UMASK=1
ENABLE_FEATURE_ETC_SERVICES=0
ENABLE_BZIP2=1
ENABLE_PSCAN=1
ENABLE_CONSPY=1
ENABLE_FEATURE_VERBOSE_USAGE=1
ENABLE_FEATURE_TOP_SMP_PROCESS=1
ENABLE_KBD_MODE=1
ENABLE_FEATURE_TR_EQUIV=1
ENABLE_FEATURE_BC_INTERACTIVE=1
ENABLE_RENICE=1
ENABLE_FEATURE_XARGS_SUPPORT_PARALLEL=1
ENABLE_WARN_SIMPLE_MSG=0
ENABLE_FEATURE_CHECK_UNICODE_IN_ENV=0
ENABLE_FEATURE_MOUNT_FAKE=1
ENABLE_FEATURE_IP_TUNNEL=1
ENABLE_FEATURE_EJECT_SCSI=1
ENABLE_FEATURE_UDHCPD_BASE_IP_ON_MAC=0
ENABLE_FEATURE_FIND_REGEX=1
ENABLE_LZCAT=1
ENABLE_HALT=1
ENABLE_HUSH_EXPORT=1
ENABLE_HUSH_ECHO=1
ENABLE_GROUPS=1
ENABLE_FDFLUSH=1
ENABLE_DMALLOC=0
ENABLE_FEATURE_TASKSET_FANCY=1
ENABLE_MAN=1
ENABLE_FEATURE_LESS_DASHCMD=1
ENABLE_FEATURE_HTTPD_DATE=1
ENABLE_FEATURE_FIND_CONTEXT=0
ENABLE_STACK_OPTIMIZATION_386=1
ENABLE_DMESG=1
ENABLE_ENVUIDGID=1
ENABLE_FEATURE_ETC_NETWORKS=0
ENABLE_FEATURE_VI_YANKMARK=1
ENABLE_LOGIN=1
ENABLE_PIVOT_ROOT=1
ENABLE_FEATURE_SPLIT_FANCY=1
ENABLE_TOUCH=1
ENABLE_LZOP=1
ENABLE_LOGGER=1
ENABLE_FEATURE_USE_INITTAB=1
ENABLE_RDATE=1
ENABLE_SHELL_HUSH=1
ENABLE_HOSTNAME=1
ENABLE_RESTORECON=0
ENABLE_FEATURE_DD_STATUS=1
ENABLE_FEATURE_MOUNT_CIFS=1
ENABLE_FEATURE_VOLUMEID_REISERFS=1
ENABLE_INSTALL_APPLET_SCRIPT_WRAPPERS=0
ENABLE_FEATURE_WGET_OPENSSL=1
ENABLE_FEATURE_UDHCPC_ARPING=1
ENABLE_HUSH_LINENO_VAR=1
ENABLE_ASH_MAIL=1
ENABLE_FEATURE_FIND_PRINT0=1
ENABLE_LINK=1
ENABLE_FEATURE_SH_MATH_64=1
ENABLE_FEATURE_CHOWN_LONG_OPTIONS=1
ENABLE_HAVE_DOT_CONFIG=1
ENABLE_VOLUMEID=1
ENABLE_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=1
ENABLE_FEATURE_DIFF_LONG_OPTIONS=1
ENABLE_HUSH_BASH_SOURCE_CURDIR=0
ENABLE_UNICODE_SUPPORT=1
ENABLE_RUNCON=0
ENABLE_SHOWKEY=1
ENABLE_FEATURE_HWIB=1
ENABLE_FEATURE_VOLUMEID_BTRFS=1
ENABLE_FEATURE_SH_EMBEDDED_SCRIPTS=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_TIME=1
ENABLE_PATCH=1
ENABLE_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=1
ENABLE_FEATURE_FIND_PATH=1
ENABLE_SSL_CLIENT=1
ENABLE_HUSH_INTERACTIVE=1
ENABLE_LSMOD=1
ENABLE_TCPSVD=1
ENABLE_VOLNAME=1
ENABLE_REV=1
ENABLE_FEATURE_PREFER_APPLETS=0
ENABLE_RMDIR=1
ENABLE_UNAME=1
ENABLE_FEATURE_AWK_LIBM=1
ENABLE_PAM=0
ENABLE_BUILD_LIBBUSYBOX=0
ENABLE_LOAD_POLICY=0
ENABLE_ASH_IDLE_TIMEOUT=1
ENABLE_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=1
ENABLE_LINUX64=1
ENABLE_FEATURE_SETPRIV_CAPABILITY_NAMES=1
ENABLE_FEATURE_FIND_EMPTY=1
ENABLE_CRONTAB=1
ENABLE_MKFIFO=1
ENABLE_ASH_HELP=1
ENABLE_FEATURE_WGET_STATUSBAR=1
ENABLE_DEBUG_PESSIMIZE=0
ENABLE_DEBUG_SANITIZE=0
ENABLE_FEATURE_TAR_SELINUX=0
ENABLE_LESS=1
ENABLE_TFTP_DEBUG=0
ENABLE_FEATURE_HTTPD_LAST_MODIFIED=1
ENABLE_IOSTAT=1
ENABLE_PING=1
ENABLE_FEATURE_RUN_PARTS_LONG_OPTIONS=1
ENABLE_MICROCOM=1
ENABLE_EXPAND=1
ENABLE_FEATURE_SU_SYSLOG=1
ENABLE_BRCTL=1
ENABLE_KILLALL=1
ENABLE_FEATURE_CPIO_IGNORE_DEVNO=1
ENABLE_FEATURE_PIDFILE=1
ENABLE_FEATURE_USE_SENDFILE=1
ENABLE_UNIQ=1
ENABLE_UMOUNT=1
ENABLE_STATIC_LIBGCC=1
ENABLE_FEATURE_TELNET_AUTOLOGIN=1
ENABLE_FEATURE_FIND_EXEC_PLUS=1
ENABLE_FEATURE_INIT_SYSLOG=1
ENABLE_SCRIPT=1
ENABLE_FEATURE_EDITING_FANCY_PROMPT=1
ENABLE_SEEDRNG=1
ENABLE_TASKSET=1
ENABLE_MODPROBE_SMALL=1
ENABLE_FEATURE_NTP_AUTH=1
ENABLE_FEATURE_CUT_REGEX=1
ENABLE_FEATURE_VOLUMEID_LINUXRAID=1
ENABLE_GZIP=1
ENABLE_INSMOD=1
ENABLE_FEATURE_SETPRIV_DUMP=1
ENABLE_FEATURE_SYSLOGD_CFG=1
ENABLE_FEATURE_UPTIME_UTMP_SUPPORT=1
ENABLE_SWAPON=1
ENABLE_LINUX32=1
ENABLE_FALLOCATE=1
ENABLE_KLOGD=1
ENABLE_FEATURE_TUNCTL_UG=1
ENABLE_FEATURE_AIX_LABEL=0
ENABLE_FEATURE_MINIX2=1
ENABLE_FEATURE_FDISK_ADVANCED=1
ENABLE_FEATURE_HDPARM_GET_IDENTITY=1
ENABLE_FATATTR=1
ENABLE_PIDOF=1
ENABLE_IPTUNNEL=1
ENABLE_LSSCSI=1
ENABLE_FEATURE_TAR_FROM=1
ENABLE_FEATURE_TFTP_HPA_COMPAT=1
ENABLE_UNICODE_USING_LOCALE=0
ENABLE_NOLOGIN=1
ENABLE_FEATURE_TOP_CPU_USAGE_PERCENTAGE=1
ENABLE_FSCK_MINIX=1
ENABLE_FEATURE_IFUPDOWN_MAPPING=1
ENABLE_FEATURE_LAST_FANCY=1
ENABLE_MKNOD=1
ENABLE_FEATURE_NSLOOKUP_LONG_OPTIONS=1
ENABLE_FEATURE_ALLOW_EXEC=1
ENABLE_FEATURE_PS_TIME=1
ENABLE_ASH_EXPAND_PRMT=1
ENABLE_FEATURE_CROND_D=1
ENABLE_RUNLEVEL=1
ENABLE_HUSH_COMMAND=1
ENABLE_FEATURE_SHARED_BUSYBOX=0
ENABLE_FEATURE_HUMAN_READABLE=1
ENABLE_FEATURE_VI_DOT_CMD=1
ENABLE_PARTPROBE=1
ENABLE_UBIUPDATEVOL=1
ENABLE_FEATURE_PREFER_IPV4_ADDRESS=1
ENABLE_POWERTOP=1
ENABLE_FEATURE_CROND_SPECIAL_TIMES=1
ENABLE_IPLINK=1
ENABLE_FEATURE_INIT_SCTTY=1
ENABLE_REFORMIME=1
ENABLE_UNICODE_NEUTRAL_TABLE=0
ENABLE_ASH_RANDOM_SUPPORT=1
ENABLE_FEATURE_LS_COLOR_IS_DEFAULT=1
ENABLE_STATIC=0
ENABLE_TEE=1
ENABLE_ADDGROUP=1
ENABLE_TELNET=1
ENABLE_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=1
ENABLE_FEATURE_GZIP_LEVELS=0
ENABLE_FDISK=1
ENABLE_ASH_INTERNAL_GLOB=1
ENABLE_FREERAMDISK=1
ENABLE_ASH_CMDCMD=1
ENABLE_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=1
ENABLE_FEATURE_WGET_HTTPS=1
ENABLE_FEATURE_BOOTCHARTD_BLOATED_HEADER=1
ENABLE_FEATURE_UTMP=1
ENABLE_FEATURE_FANCY_TAIL=1
ENABLE_FEATURE_MOUNT_HELPERS=0
ENABLE_TAR=1
ENABLE_HUSH_TEST=1
ENABLE_CAL=1
ENABLE_FEATURE_VOLUMEID_SQUASHFS=1
ENABLE_CAT=1
ENABLE_UNIX2DOS=1
ENABLE_REMOVE_SHELL=1
ENABLE_LAST=1
ENABLE_FEATURE_MOUNT_VERBOSE=1
ENABLE_LOGNAME=1
ENABLE_SYNC=1
ENABLE_BLKDISCARD=1
ENABLE_HUSH_UNSET=1
ENABLE_MKTEMP=1
ENABLE_FEATURE_IFCONFIG_BROADCAST_PLUS=1
ENABLE_FEATURE_VI_VERBOSE_STATUS=1
ENABLE_BLOCKDEV=1
ENABLE_FEATURE_SWAPONOFF_LABEL=1
ENABLE_WHOIS=1
ENABLE_FEATURE_FIND_DELETE=1
ENABLE_FEATURE_SH_MATH_BASE=1
ENABLE_IONICE=1
ENABLE_NMETER=1
ENABLE_FEATURE_SH_NOFORK=0
ENABLE_FEATURE_UDHCPD_WRITE_LEASES_EARLY=1
ENABLE_FEATURE_UNZIP_XZ=1
ENABLE_CHROOT=1
ENABLE_XZCAT=1
ENABLE_UPTIME=1
ENABLE_FEATURE_SEAMLESS_XZ=1
ENABLE_DNSDOMAINNAME=1
ENABLE_FEATURE_FDISK_WRITABLE=1
ENABLE_MPSTAT=1
ENABLE_FLOCK=1
ENABLE_CPIO=1
ENABLE_TAC=1
ENABLE_FEATURE_USE_BSS_TAIL=0
ENABLE_FEATURE_MODPROBE_BLACKLIST=0
ENABLE_FLASH_ERASEALL=0
ENABLE_FEATURE_BZIP2_DECOMPRESS=1
ENABLE_HDPARM=1
ENABLE_FEATURE_SUID_CONFIG=1
ENABLE_FEATURE_FAST_TOP=0
ENABLE_ASH_BASH_COMPAT=1
ENABLE_ECHO=1
ENABLE_TIMEOUT=1
ENABLE_FEATURE_FTPGETPUT_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_ROMFS=1
ENABLE_NAMEIF=1
ENABLE_FEATURE_IPCALC_FANCY=1
ENABLE_FEATURE_AR_CREATE=0
ENABLE_FEATURE_KLOGD_KLOGCTL=1
ENABLE_NTPD=1
ENABLE_LOGIN_SESSION_AS_CHILD=0
ENABLE_CTTYHACK=1
ENABLE_FBSPLASH=1
ENABLE_FEATURE_FIND_NEWER=1
ENABLE_NETSTAT=1
ENABLE_LOOP_CONFIGURE=0
ENABLE_FEATURE_WGET_AUTHENTICATION=1
ENABLE_I2CTRANSFER=1
ENABLE_PIPE_PROGRESS=1
ENABLE_READAHEAD=1
ENABLE_ASH_BASH_NOT_FOUND_HOOK=1
ENABLE_FEATURE_MKSWAP_UUID=1
ENABLE_SMEMCAP=1
ENABLE_FEATURE_TELNET_TTYPE=1
ENABLE_FEATURE_GZIP_LONG_OPTIONS=1
ENABLE_FEATURE_FIND_USER=1
ENABLE_FEATURE_VOLUMEID_XFS=1
ENABLE_UUDECODE=1
ENABLE_FEATURE_SETFILES_CHECK_OPTION=0
ENABLE_HUSH_PRINTF=1
ENABLE_SETFILES=0
ENABLE_FEATURE_SYSLOG=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=1
ENABLE_FEATURE_CPIO_O=1
ENABLE_EXPR=1
ENABLE_FEATURE_CPIO_P=1
ENABLE_FEATURE_MESG_ENABLE_ONLY_GROUP=1
ENABLE_FSCK=1
ENABLE_FEATURE_CMDLINE_MODULE_OPTIONS=1
ENABLE_UNICODE_COMBINING_WCHARS=0
ENABLE_ACPID=1
ENABLE_IPRULE=1
ENABLE_MAKEDEVS=1
ENABLE_EXPR_MATH_SUPPORT_64=1
ENABLE_FEATURE_TELNET_WIDTH=1
ENABLE_FEATURE_SGI_LABEL=0
ENABLE_ADDUSER=1
ENABLE_MKDOSFS=1
ENABLE_FEATURE_TELNETD_INETD_WAIT=1
ENABLE_WALL=1
ENABLE_UBIRENAME=1
ENABLE_SULOGIN=1
ENABLE_FEATURE_FIND_GROUP=1
ENABLE_FEATURE_IFCONFIG_STATUS=1
ENABLE_FEATURE_TELNETD_STANDALONE=1
ENABLE_FEATURE_NOLOGIN=1
ENABLE_FDFORMAT=1
ENABLE_FLASH_UNLOCK=0
ENABLE_FEATURE_LOADFONT_RAW=1


==> data/editors/awk_combinedintaware_freedefconfs_config1.txt <==
ENABLE_FEATURE_CHAT_CLR_ABORT=1
ENABLE_FEATURE_TFTP_BLOCKSIZE=1
ENABLE_FEATURE_DF_FANCY=1
ENABLE_SHUF=1
ENABLE_FEATURE_HTTPD_RANGES=1
ENABLE_MKFS_EXT2=1
ENABLE_BC=1
ENABLE_ASH_PRINTF=1
ENABLE_FEATURE_FTPD_AUTHENTICATION=1
ENABLE_USLEEP=1
ENABLE_W=1
ENABLE_SETSERIAL=1
ENABLE_AR=0
ENABLE_FEATURE_BRCTL_SHOW=1
ENABLE_FEATURE_FIND_QUIT=1
ENABLE_LSPCI=1
ENABLE_BASH_IS_HUSH=0
ENABLE_FEATURE_INSTALL_LONG_OPTIONS=1
ENABLE_HUSH_READONLY=1
ENABLE_FEATURE_DD_IBS_OBS=1
ENABLE_ARPING=1
ENABLE_FEATURE_IP_ADDRESS=1
ENABLE_FEATURE_VOLUMEID_LUKS=1
ENABLE_LOGREAD=1
ENABLE_FEATURE_SYSLOG_INFO=1
ENABLE_FEATURE_INSMOD_LOAD_MAP=0
ENABLE_TREE=1
ENABLE_FEATURE_SYNC_FANCY=1
ENABLE_FEATURE_VI_USE_SIGNALS=1
ENABLE_FEATURE_VI_ASK_TERMINAL=1
ENABLE_FEATURE_UDHCPC_SANITIZEOPT=1
ENABLE_UNICODE_WIDE_WCHARS=0
ENABLE_NO_LOOP_CONFIGURE=0
ENABLE_FEATURE_UDHCPC6_RFC5970=1
ENABLE_HUSH_HELP=1
ENABLE_FEATURE_TAR_NOPRESERVE_TIME=1
ENABLE_HUSH_SAVEHISTORY=1
ENABLE_WATCHDOG=1
ENABLE_FEATURE_TC_INGRESS=1
ENABLE_ASH=1
ENABLE_FEATURE_INETD_RPC=0
ENABLE_LZOPCAT=0
ENABLE_FEATURE_DATE_NANO=0
ENABLE_FEATURE_VOLUMEID_LINUXSWAP=1
ENABLE_ARP=1
ENABLE_FEATURE_UNZIP_BZIP2=1
ENABLE_FEATURE_LZMA_FAST=0
ENABLE_SHA256_HWACCEL=1
ENABLE_FEATURE_DD_THIRD_STATUS_LINE=1
ENABLE_SHELL_ASH=1
ENABLE_MKDIR=1
ENABLE_CHAT=1
ENABLE_FEATURE_SHOW_SCRIPT=1
ENABLE_FEATURE_VOLUMEID_UDF=1
ENABLE_FEATURE_NETSTAT_WIDE=1
ENABLE_KILL=1
ENABLE_FEATURE_SHADOWPASSWDS=1
ENABLE_VLOCK=1
ENABLE_MORE=1
ENABLE_FEATURE_MDEV_DAEMON=1
ENABLE_FEATURE_GUNZIP_LONG_OPTIONS=1
ENABLE_UNICODE_BIDI_SUPPORT=0
ENABLE_UNXZ=1
ENABLE_FEATURE_SECURETTY=1
ENABLE_FEATURE_LS_USERNAME=1
ENABLE_FEATURE_CALL_TELINIT=0
ENABLE_HUSH_FUNCTIONS=1
ENABLE_SHOW_USAGE=1
ENABLE_LFS=1
ENABLE_WHICH=1
ENABLE_FEATURE_SHOW_THREADS=1
ENABLE_HUSH_IF=1
ENABLE_FEATURE_WAIT_FOR_INIT=1
ENABLE_FEATURE_HDPARM_HDIO_GETSET_DMA=1
ENABLE_FALSE=1
ENABLE_FEATURE_LESS_WINCH=1
ENABLE_FEATURE_TOP_SMP_CPU=1
ENABLE_MOUNTPOINT=1
ENABLE_SWITCH_ROOT=1
ENABLE_RUNSVDIR=1
ENABLE_USE_BB_SHADOW=1
ENABLE_FEATURE_VOLUMEID_CRAMFS=1
ENABLE_PRINTENV=1
ENABLE_MAKEMIME=1
ENABLE_FEATURE_FIND_MMIN=1
ENABLE_ED=1
ENABLE_FEATURE_UDHCPC6_RFC4833=1
ENABLE_DELUSER=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=1
ENABLE_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=1
ENABLE_CUT=1
ENABLE_CHPASSWD=1
ENABLE_REALPATH=1
ENABLE_FUSER=1
ENABLE_CKSUM=1
ENABLE_FEATURE_SUID_CONFIG_QUIET=1
ENABLE_HUSH_TYPE=1
ENABLE_HEXDUMP=1
ENABLE_HUSH_EXPORT_N=1
ENABLE_FEATURE_INIT_COREDUMPS=0
ENABLE_NANDDUMP=1
ENABLE_DU=1
ENABLE_RPM=1
ENABLE_FEATURE_TAR_LONG_OPTIONS=1
ENABLE_DC=1
ENABLE_FEATURE_CHAT_NOFAIL=1
ENABLE_TTY=1
ENABLE_DF=1
ENABLE_DD=1
ENABLE_FEATURE_LESS_LINENUMS=1
ENABLE_FEATURE_PASSWD_WEAK_CHECK=1
ENABLE_CP=1
ENABLE_RUNSV=1
ENABLE_FEATURE_VI_UNDO_QUEUE=1
ENABLE_SYSLOGD=1
ENABLE_FEATURE_FIND_PERM=1
ENABLE_NC_SERVER=1
ENABLE_FEATURE_INSTALLER=1
ENABLE_TIME=1
ENABLE_FEATURE_SH_STANDALONE=0
ENABLE_FEATURE_BUFFERS_GO_ON_STACK=0
ENABLE_FEATURE_WGET_TIMEOUT=1
ENABLE_ROUTE=1
ENABLE_FEATURE_LS_FILETYPES=1
ENABLE_FTPGET=1
ENABLE_FEATURE_INSMOD_LOAD_MAP_FULL=0
ENABLE_NANDWRITE=1
ENABLE_FEATURE_PS_ADDITIONAL_COLUMNS=1
ENABLE_GREP=1
ENABLE_USE_BB_CRYPT=1
ENABLE_FEATURE_REVERSE_SEARCH=1
ENABLE_FEATURE_DD_SIGNAL_HANDLING=1
ENABLE_FEATURE_FANCY_PING=1
ENABLE_SETUIDGID=1
ENABLE_FEATURE_WC_LARGE=1
ENABLE_HTTPD=1
ENABLE_SHA256SUM=1
ENABLE_FEATURE_SH_HISTFILESIZE=1
ENABLE_DEALLOCVT=1
ENABLE_FEATURE_VI_WIN_RESIZE=1
ENABLE_IFDOWN=1
ENABLE_FEATURE_BUFFERS_GO_IN_BSS=0
ENABLE_PGREP=1
ENABLE_FEATURE_XARGS_SUPPORT_TERMOPT=1
ENABLE_IP=1
ENABLE_EGREP=1
ENABLE_READLINK=1
ENABLE_FEATURE_TFTP_PROGRESS_BAR=1
ENABLE_FEDORA_COMPAT=0
ENABLE_NSENTER=1
ENABLE_TEST=1
ENABLE_FEATURE_LESS_ASK_TERMINAL=1
ENABLE_ID=1
ENABLE_LONG_OPTS=1
ENABLE_GETOPT=1
ENABLE_FEATURE_XARGS_SUPPORT_REPL_STR=1
ENABLE_SHA3SUM=1
ENABLE_FEATURE_EDITING_WINCH=1
ENABLE_FEATURE_FANCY_ECHO=1
ENABLE_FEATURE_MODUTILS_ALIAS=0
ENABLE_FEATURE_NSLOOKUP_BIG=1
ENABLE_FEATURE_VI_UNDO=1
ENABLE_MKFS_REISER=0
ENABLE_FEATURE_NTPD_SERVER=1
ENABLE_FEATURE_KILL_REMOVED=0
ENABLE_FEATURE_RUNSVDIR_LOG=0
ENABLE_HD=1
ENABLE_FEATURE_PS_UNUSUAL_SYSTEMS=0
ENABLE_FEATURE_TFTP_GET=1
ENABLE_FEATURE_WGET_FTP=1
ENABLE_ASH_ECHO=1
ENABLE_FEATURE_BC_LONG_OPTIONS=1
ENABLE_FEATURE_LS_RECURSIVE=1
ENABLE_FEATURE_MODUTILS_SYMBOLS=0
ENABLE_MKFS_MINIX=1
ENABLE_FEATURE_VERBOSE=1
ENABLE_FEATURE_SH_EXTRA_QUIET=1
ENABLE_FEATURE_IFUPDOWN_EXTERNAL_DHCP=0
ENABLE_FEATURE_FIND_SAMEFILE=1
ENABLE_XXD=1
ENABLE_TAIL=1
ENABLE_FEATURE_LESS_REGEXP=1
ENABLE_FEATURE_SORT_BIG=1
ENABLE_FEATURE_PIDOF_OMIT=1
ENABLE_HUSH_BASH_COMPAT=1
ENABLE_PIE=0
ENABLE_FEATURE_FIND_MTIME=1
ENABLE_FEATURE_BOOTCHARTD_CONFIG_FILE=1
ENABLE_SETARCH=1
ENABLE_VERBOSE_RESOLUTION_ERRORS=0
ENABLE_FEATURE_POPMAILDIR_DELIVERY=1
ENABLE_FLASHCP=0
ENABLE_EXTRA_COMPAT=0
ENABLE_IPNEIGH=1
ENABLE_MKE2FS=1
ENABLE_FEATURE_NTPD_CONF=1
ENABLE_NC=1
ENABLE_NL=1
ENABLE_NOHUP=1
ENABLE_FEATURE_HTTPD_ENCODE_URL_STR=1
ENABLE_INSTALL_SH_APPLET_SCRIPT_WRAPPER=0
ENABLE_I2CGET=1
ENABLE_RMMOD=1
ENABLE_BEEP=1
ENABLE_FEATURE_TAR_OLDGNU_COMPATIBILITY=1
ENABLE_MT=1
ENABLE_FEATURE_LS_WIDTH=1
ENABLE_FEATURE_VOLUMEID_SYSV=1
ENABLE_FEATURE_SEAMLESS_LZMA=1
ENABLE_MV=1
ENABLE_GETTY=1
ENABLE_FEATURE_LESS_TRUNCATE=1
ENABLE_FEATURE_IPV6=1
ENABLE_PKILL=1
ENABLE_FEATURE_POWERTOP_INTERACTIVE=1
ENABLE_DEVFSD_FG_NP=0
ENABLE_MINIPS=0
ENABLE_DIFF=1
ENABLE_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY=0
ENABLE_SPLIT=1
ENABLE_FEATURE_SKIP_ROOTFS=1
ENABLE_RESUME=1
ENABLE_FEATURE_TR_CLASSES=1
ENABLE_TOP=1
ENABLE_LS=1
ENABLE_ASH_JOB_CONTROL=1
ENABLE_DHCPRELAY=1
ENABLE_UDHCPD=1
ENABLE_UDHCPC=1
ENABLE_FEATURE_TOUCH_SUSV3=1
ENABLE_FGREP=1
ENABLE_FEATURE_VOLUMEID_EROFS=1
ENABLE_HUSH=1
ENABLE_FEATURE_CHAT_VAR_ABORT_LEN=1
ENABLE_HOSTID=1
ENABLE_CMP=1
ENABLE_IPROUTE=1
ENABLE_CHPST=1
ENABLE_FEATURE_SEAMLESS_Z=0
ENABLE_GUNZIP=1
ENABLE_ENV=1
ENABLE_FEATURE_DATE_COMPAT=1
ENABLE_ASH_OPTIMIZE_FOR_SIZE=1
ENABLE_POPMAILDIR=1
ENABLE_ASH_BASH_SOURCE_CURDIR=0
ENABLE_TLS=1
ENABLE_LN=1
ENABLE_FEATURE_VERBOSE_CP_MESSAGE=0
ENABLE_LZOP_COMPR_HIGH=0
ENABLE_UUENCODE=1
ENABLE_UBIRMVOL=1
ENABLE_DUMPLEASES=1
ENABLE_FEATURE_FIND_MAXDEPTH=1
ENABLE_I2CDUMP=1
ENABLE_FEATURE_VI_SETOPTS=1
ENABLE_FEATURE_VOLUMEID_EXFAT=1
ENABLE_FOLD=1
ENABLE_FEATURE_LOGREAD_REDUCED_LOCKING=1
ENABLE_BASENAME=1
ENABLE_SHA1SUM=1
ENABLE_DELGROUP=1
ENABLE_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=1
ENABLE_UDPSVD=1
ENABLE_FEATURE_XARGS_SUPPORT_QUOTES=1
ENABLE_FEATURE_UNIX_LOCAL=0
ENABLE_IPCS=1
ENABLE_FAKEIDENTD=1
ENABLE_FEATURE_CHAT_SEND_ESCAPES=1
ENABLE_FSYNC=1
ENABLE_MKSWAP=1
ENABLE_FEATURE_STAT_FORMAT=1
ENABLE_FEATURE_XARGS_SUPPORT_ARGS_FILE=1
ENABLE_RFKILL=0
ENABLE_FEATURE_ROTATE_LOGFILE=1
ENABLE_FEATURE_LESS_MARKS=1
ENABLE_RM=1
ENABLE_FEATURE_LESS_ENV=1
ENABLE_FGCONSOLE=1
ENABLE_USE_BB_CRYPT_SHA=1
ENABLE_CROND=1
ENABLE_SETSID=1
ENABLE_HUSH_TICK=1
ENABLE_FIND=1
ENABLE_FEATURE_TAB_COMPLETION=1
ENABLE_KILLALL5=1
ENABLE_ADD_SHELL=1
ENABLE_FEATURE_VOLUMEID_EXT=1
ENABLE_HUSH_READ=1
ENABLE_TTYSIZE=1
ENABLE_BUNZIP2=1
ENABLE_INOTIFYD=0
ENABLE_TRUE=1
ENABLE_FEATURE_CPIO_RENUMBER_INODES=1
ENABLE_FEATURE_UNZIP_LZMA=1
ENABLE_READPROFILE=1
ENABLE_LSOF=1
ENABLE_WATCH=1
ENABLE_SORT=1
ENABLE_POWEROFF=1
ENABLE_SHA512SUM=1
ENABLE_FLASH_LOCK=0
ENABLE_DEVFSD_MODLOAD=0
ENABLE_CHRT=1
ENABLE_FEATURE_MDEV_LOAD_FIRMWARE=1
ENABLE_SETFATTR=1
ENABLE_PS=1
ENABLE_SELINUX=0
ENABLE_DUMPKMAP=1
ENABLE_FEATURE_TAR_TO_COMMAND=1
ENABLE_USE_BB_PWD_GRP=1
ENABLE_TRUNCATE=1
ENABLE_SEQ=1
ENABLE_HUSH_JOB=1
ENABLE_REBOOT=1
ENABLE_WERROR=0
ENABLE_FEATURE_DEVPTS=1
ENABLE_OD=1
ENABLE_RPM2CPIO=1
ENABLE_FEATURE_UMOUNT_ALL=1
ENABLE_FEATURE_LESS_FLAGS=1
ENABLE_FEATURE_SH_READ_FRAC=1
ENABLE_FDISK_SUPPORT_LARGE_DISKS=0
ENABLE_HUSH_BRACE_EXPANSION=1
ENABLE_RUN_PARTS=1
ENABLE_FEATURE_FIND_XDEV=1
ENABLE_FEATURE_VI_8BIT=0
ENABLE_NUKE=0
ENABLE_FEATURE_IPCALC_LONG_OPTIONS=1
ENABLE_SH_IS_NONE=0
ENABLE_TRY_LOOP_CONFIGURE=1
ENABLE_FEATURE_FIND_EXEC=1
ENABLE_FEATURE_COMPRESS_USAGE=1
ENABLE_HUSH_WAIT=1
ENABLE_FEATURE_WATCHDOG_OPEN_TWICE=0
ENABLE_MOUNT=1
ENABLE_HUSH_LOCAL=1
ENABLE_FEATURE_TOP_CPU_GLOBAL_PERCENTS=1
ENABLE_FEATURE_RTMINMAX=1
ENABLE_FEATURE_ADDUSER_TO_GROUP=1
ENABLE_FEATURE_EDITING_VI=0
ENABLE_FEATURE_EDITING_SAVEHISTORY=1
ENABLE_HUSH_SET=1
ENABLE_SETPRIV=1
ENABLE_DOS2UNIX=1
ENABLE_CHCON=0
ENABLE_FEATURE_FTPD_ACCEPT_BROKEN_LIST=1
ENABLE_MONOTONIC_SYSCALL=1
ENABLE_FEATURE_AR_LONG_FILENAMES=0
ENABLE_FEATURE_TAR_GNU_EXTENSIONS=1
ENABLE_TSORT=1
ENABLE_SENDMAIL=1
ENABLE_FEATURE_XARGS_SUPPORT_ZERO_TERM=1
ENABLE_FEATURE_FBSET_READMODE=1
ENABLE_FEATURE_INSMOD_VERSION_CHECKING=0
ENABLE_INCLUDE_SUSv2=1
ENABLE_USE_PORTABLE_CODE=0
ENABLE_GETENFORCE=0
ENABLE_UNICODE_PRESERVE_BROKEN=0
ENABLE_FEATURE_SUID=1
ENABLE_FEATURE_MTAB_SUPPORT=0
ENABLE_GETSEBOOL=0
ENABLE_VI=1
ENABLE_SED=1
ENABLE_FEATURE_MAKEDEVS_LEAF=0
ENABLE_FEATURE_VI_COLON=1
ENABLE_NPROC=1
ENABLE_FEATURE_LIBBUSYBOX_STATIC=0
ENABLE_BBCONFIG=0
ENABLE_HUSH_RANDOM_SUPPORT=1
ENABLE_UNLZMA=1
ENABLE_INIT=1
ENABLE_BOOTCHARTD=1
ENABLE_FEATURE_PS_LONG=0
ENABLE_INSTALL=1
ENABLE_FEATURE_MDEV_CONF=1
ENABLE_ZCAT=1
ENABLE_LINUXRC=1
ENABLE_FEATURE_LESS_BRACKETS=1
ENABLE_FEATURE_INIT_MODIFY_CMDLINE=1
ENABLE_HUSH_TIMES=1
ENABLE_FEATURE_PS_WIDE=0
ENABLE_IPCALC=1
ENABLE_TR=1
ENABLE_FEATURE_FIND_PAREN=1
ENABLE_TS=1
ENABLE_FEATURE_CATN=1
ENABLE_FEATURE_IFUPDOWN_IPV6=1
ENABLE_FEATURE_HTTPD_CGI=1
ENABLE_FEATURE_IFUPDOWN_IPV4=1
ENABLE_FEATURE_PIDOF_SINGLE=1
ENABLE_TC=1
ENABLE_FEATURE_HDPARM_HDIO_SCAN_HWIF=1
ENABLE_SVLOGD=1
ENABLE_UBIATTACH=1
ENABLE_CRC32=1
ENABLE_BB_SYSCTL=1
ENABLE_FEATURE_CLEAN_UP=0
ENABLE_FEATURE_VOLUMEID_F2FS=1
ENABLE_FEATURE_GZIP_DECOMPRESS=1
ENABLE_SU=1
ENABLE_FEATURE_BLKID_TYPE=1
ENABLE_FEATURE_MOUNT_FSTAB=1
ENABLE_ASCII=1
ENABLE_SV=1
ENABLE_NC_EXTRA=1
ENABLE_RX=1
ENABLE_SLATTACH=1
ENABLE_FEATURE_FBSET_FANCY=1
ENABLE_FEATURE_MDEV_RENAME_REGEXP=1
ENABLE_FEATURE_VOLUMEID_LFS=1
ENABLE_FEATURE_CATV=1
ENABLE_FEATURE_TOP_DECIMALS=1
ENABLE_FEATURE_FIND_CTIME=1
ENABLE_PWDX=1
ENABLE_FEATURE_LS_SORTFILES=1
ENABLE_IFCONFIG=1
ENABLE_FEATURE_IFUPDOWN_IP=1
ENABLE_FEATURE_REMOTE_LOG=1
ENABLE_FEATURE_CROND_CALL_SENDMAIL=1
ENABLE_FEATURE_FIND_TYPE=1
ENABLE_FEATURE_SUN_LABEL=0
ENABLE_ASH_SLEEP=1
ENABLE_FEATURE_CHAT_TTY_HIFI=0
ENABLE_WHOAMI=1
ENABLE_FEATURE_TLS_SHA1=0
ENABLE_BASE32=1
ENABLE_FEATURE_VOLUMEID_FAT=1
ENABLE_FEATURE_VOLUMEID_OCFS2=1
ENABLE_FEATURE_LS_TIMESTAMPS=1
ENABLE_FEATURE_MDEV_RENAME=1
ENABLE_FEATURE_USERNAME_COMPLETION=1
ENABLE_TUNCTL=1
ENABLE_UNIT_TEST=0
ENABLE_FEATURE_NON_POSIX_CP=1
ENABLE_IPADDR=1
ENABLE_PING6=1
ENABLE_FEATURE_IP_RARE_PROTOCOLS=0
ENABLE_CHGRP=1
ENABLE_WHO=1
ENABLE_BASH_IS_NONE=1
ENABLE_INSTALL_NO_USR=0
ENABLE_FEATURE_TIMEZONE=1
ENABLE_HUSH_MEMLEAK=0
ENABLE_FEATURE_DMESG_PRETTY=1
ENABLE_FEATURE_LESS_RAW=1
ENABLE_FEATURE_INIT_QUIET=1
ENABLE_FEATURE_OSF_LABEL=0
ENABLE_FEATURE_MAKEDEVS_TABLE=1
ENABLE_TFTPD=1
ENABLE_LPQ=1
ENABLE_INSTALL_SH_APPLET_SYMLINK=0
ENABLE_RUN_INIT=1
ENABLE_SWAPOFF=1
ENABLE_LPR=1
ENABLE_DIRNAME=1
ENABLE_XZ=1
ENABLE_FREE=1
ENABLE_FEATURE_IP_NEIGH=1
ENABLE_LPD=1
ENABLE_MODINFO=1
ENABLE_FEATURE_SWAPON_DISCARD=1
ENABLE_FEATURE_VOLUMEID_NILFS=1
ENABLE_HUSH_LOOPS=1
ENABLE_TUNE2FS=0
ENABLE_ASH_GETOPTS=1
ENABLE_FEATURE_VI_SET=1
ENABLE_SETENFORCE=0
ENABLE_FEATURE_VOLUMEID_JFS=1
ENABLE_BASH_IS_ASH=0
ENABLE_RDEV=1
ENABLE_FEATURE_TEE_USE_BLOCK_IO=1
ENABLE_FEATURE_HTTPD_GZIP=1
ENABLE_WC=1
ENABLE_FEATURE_IPC_SYSLOG=1
ENABLE_FEATURE_TRACEROUTE_USE_ICMP=1
ENABLE_STAT=1
ENABLE_FEATURE_INSMOD_TRY_MMAP=0
ENABLE_PSTREE=1
ENABLE_FEATURE_LSMOD_PRETTY_2_6_OUTPUT=0
ENABLE_FEATURE_KMSG_SYSLOG=1
ENABLE_FEATURE_SU_CHECKS_SHELLS=1
ENABLE_NBDCLIENT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=1
ENABLE_FEATURE_CP_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_BCACHE=1
ENABLE_LOSETUP=1
ENABLE_FEATURE_VI_COLON_EXPAND=1
ENABLE_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=1
ENABLE_RAIDAUTORUN=1
ENABLE_NC_110_COMPAT=1
ENABLE_FBSET=1
ENABLE_SETSEBOOL=0
ENABLE_FEATURE_SYSLOGD_DUP=1
ENABLE_ZCIP=1
ENABLE_NETCAT=0
ENABLE_FEATURE_CHAT_IMPLICIT_CR=1
ENABLE_FEATURE_EDITING=1
ENABLE_FEATURE_DC_LIBM=0
ENABLE_XARGS=1
ENABLE_BASE64=1
ENABLE_PWD=1
ENABLE_CLEAR=1
ENABLE_MESG=1
ENABLE_BLKID=1
ENABLE_TRACEROUTE6=1
ENABLE_DEBUG=0
ENABLE_AWK=1
ENABLE_FEATURE_HDPARM_HDIO_DRIVE_RESET=1
ENABLE_FEATURE_HTTPD_AUTH_MD5=1
ENABLE_BB_ARCH=1
ENABLE_FEATURE_TOPMEM=1
ENABLE_FEATURE_IP_LINK=1
ENABLE_FEATURE_TEST_64=1
ENABLE_NOMMU=0
ENABLE_FEATURE_UNZIP_CDF=1
ENABLE_FEATURE_FIND_DEPTH=1
ENABLE_UNCOMPRESS=0
ENABLE_FEATURE_FIND_ATIME=1
ENABLE_FEATURE_IP_ROUTE=1
ENABLE_FEATURE_TOP_INTERACTIVE=1
ENABLE_YES=1
ENABLE_BUSYBOX=1
ENABLE_FEATURE_SWAPON_PRI=1
ENABLE_FEATURE_CP_REFLINK=1
ENABLE_IFENSLAVE=1
ENABLE_FEATURE_VOLUMEID_HFS=1
ENABLE_RESET=1
ENABLE_FEATURE_HTTPD_ERROR_PAGES=1
ENABLE_SHA1_HWACCEL=1
ENABLE_FEATURE_FIND_SIZE=1
ENABLE_NSLOOKUP=1
ENABLE_HUSH_MODE_X=1
ENABLE_HEAD=1
ENABLE_CHVT=1
ENABLE_LOADFONT=1
ENABLE_FEATURE_VOLUMEID_MINIX=1
ENABLE_TRACEROUTE=1
ENABLE_OPENVT=1
ENABLE_FEATURE_HTTPD_BASIC_AUTH=1
ENABLE_FEATURE_VI_SEARCH=1
ENABLE_LOGIN_SCRIPTS=1
ENABLE_UBIRSVOL=1
ENABLE_FEATURE_VI_READONLY=1
ENABLE_DATE=1
ENABLE_FEATURE_MOUNT_FLAGS=1
ENABLE_SETLOGCONS=1
ENABLE_TELNETD=1
ENABLE_INSTALL_APPLET_DONT=0
ENABLE_FLOAT_DURATION=1
ENABLE_INSTALL_SH_APPLET_HARDLINK=0
ENABLE_HWCLOCK=1
ENABLE_FEATURE_FIND_PRUNE=1
ENABLE_FEATURE_MDEV_EXEC=1
ENABLE_FEATURE_SEAMLESS_BZ2=1
ENABLE_NOLOGIN_DEPENDENCIES=0
ENABLE_FEATURE_IFCONFIG_SLIP=1
ENABLE_FEATURE_GREP_CONTEXT=1
ENABLE_FEATURE_HTTPD_SETUID=1
ENABLE_FEATURE_CHAT_SWALLOW_OPTS=1
ENABLE_LZMA=1
ENABLE_FEATURE_CHECK_NAMES=0
ENABLE_FEATURE_FTPD_WRITE=1
ENABLE_FEATURE_FIND_AMIN=1
ENABLE_FEATURE_XARGS_SUPPORT_CONFIRMATION=1
ENABLE_DEVMEM=1
ENABLE_FEATURE_2_4_MODULES=0
ENABLE_FEATURE_VOLUMEID_NTFS=1
ENABLE_SCRIPTREPLAY=1
ENABLE_FEATURE_TAR_UNAME_GNAME=1
ENABLE_FEATURE_BRCTL_FANCY=1
ENABLE_SELINUXENABLED=0
ENABLE_SETKEYCODES=1
ENABLE_SESTATUS=0
ENABLE_FEATURE_BUFFERS_USE_MALLOC=1
ENABLE_FEATURE_FIND_INUM=1
ENABLE_SVC=1
ENABLE_FEATURE_MOUNT_LABEL=1
ENABLE_FEATURE_MOUNT_OTHERTAB=1
ENABLE_WGET=1
ENABLE_FEATURE_RUN_PARTS_FANCY=1
ENABLE_SVOK=1
ENABLE_HUSH_KILL=1
ENABLE_UBIMKVOL=1
ENABLE_FEATURE_SETPRIV_CAPABILITIES=1
ENABLE_INSTALL_APPLET_SYMLINKS=1
ENABLE_CHATTR=1
ENABLE_NO_DEBUG_LIB=1
ENABLE_I2CDETECT=1
ENABLE_SLEEP=1
ENABLE_FEATURE_SORT_OPTIMIZE_MEMORY=0
ENABLE_FEATURE_DEL_USER_FROM_GROUP=1
ENABLE_NICE=1
ENABLE_LSATTR=1
ENABLE_FEATURE_UDHCP_PORT=0
ENABLE_INETD=1
ENABLE_FEATURE_FIND_LINKS=1
ENABLE_FEATURE_NAMEIF_EXTENDED=1
ENABLE_IOCTL_HEX2STR_ERROR=1
ENABLE_ADJTIMEX=1
ENABLE_UBIDETACH=1
ENABLE_FACTOR=1
ENABLE_IFPLUGD=1
ENABLE_FEATURE_TRACEROUTE_VERBOSE=1
ENABLE_FEATURE_FANCY_HEAD=1
ENABLE_FEATURE_UDHCPC6_RFC4704=1
ENABLE_FEATURE_MOUNT_NFS=0
ENABLE_ASH_ALIAS=1
ENABLE_STRINGS=1
ENABLE_CHOWN=1
ENABLE_MKFS_VFAT=1
ENABLE_PRINTF=1
ENABLE_FTPD=1
ENABLE_SETCONSOLE=1
ENABLE_USERS=1
ENABLE_MIM=1
ENABLE_HUSH_TRAP=1
ENABLE_LOADKMAP=1
ENABLE_START_STOP_DAEMON=1
ENABLE_FEATURE_INSMOD_KSYMOOPS_SYMBOLS=0
ENABLE_FEATURE_EDITING_SAVE_ON_EXIT=0
ENABLE_FEATURE_VI_REGEX_SEARCH=0
ENABLE_ENVDIR=1
ENABLE_FEATURE_TAR_AUTODETECT=1
ENABLE_FEATURE_AWK_GNU_EXTENSIONS=1
ENABLE_COMM=1
ENABLE_FEATURE_SEAMLESS_GZ=1
ENABLE_FEATURE_FANCY_SLEEP=1
ENABLE_FEATURE_ACPID_COMPAT=1
ENABLE_HUSH_ULIMIT=1
ENABLE_I2CSET=1
ENABLE_MKPASSWD=1
ENABLE_EFENCE=0
ENABLE_FTPPUT=1
ENABLE_HUSH_CASE=1
ENABLE_SUM=1
ENABLE_TEST2=1
ENABLE_FSTRIM=1
ENABLE_UNZIP=1
ENABLE_TEST1=1
ENABLE_DPKG=1
ENABLE_FEATURE_DEVFS=0
ENABLE_HEXEDIT=1
ENABLE_FEATURE_UDHCP_RFC3397=1
ENABLE_PMAP=1
ENABLE_FEATURE_HTTPD_ETAG=1
ENABLE_FEATURE_UDHCP_8021Q=1
ENABLE_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS=0
ENABLE_FSFREEZE=1
ENABLE_INSTALL_APPLET_HARDLINKS=0
ENABLE_SHRED=1
ENABLE_FEATURE_REFORMIME_COMPAT=1
ENABLE_PASTE=1
ENABLE_FEATURE_IP_RULE=1
ENABLE_FEATURE_INDIVIDUAL=0
ENABLE_FEATURE_HTTPD_ACL_IP=1
ENABLE_CRYPTPW=1
ENABLE_UNSHARE=1
ENABLE_FEATURE_MOUNT_LOOP=1
ENABLE_FEATURE_WTMP=1
ENABLE_FEATURE_GPT_LABEL=0
ENABLE_SOFTLIMIT=1
ENABLE_FEATURE_HWCLOCK_ADJTIME_FHS=0
ENABLE_FEATURE_TAR_CREATE=1
ENABLE_FEATURE_LS_COLOR=1
ENABLE_DEVFSD=0
ENABLE_FEATURE_DC_BIG=1
ENABLE_VCONFIG=1
ENABLE_FEATURE_PRESERVE_HARDLINKS=1
ENABLE_FEATURE_DIFF_DIR=1
ENABLE_FEATURE_HTTPD_PROXY=1
ENABLE_FEATURE_UDHCPC6_RFC3646=1
ENABLE_FEATURE_START_STOP_DAEMON_FANCY=1
ENABLE_FEATURE_LOADFONT_PSF2=1
ENABLE_LSUSB=1
ENABLE_DPKG_DEB=1
ENABLE_PASSWD=1
ENABLE_UDHCPC6=1
ENABLE_FEATURE_FIND_CMIN=1
ENABLE_ASH_TEST=1
ENABLE_FEATURE_IFCONFIG_HW=1
ENABLE_FEATURE_MD5_SHA1_SUM_CHECK=1
ENABLE_FEATURE_SETFONT_TEXTUAL_MAP=1
ENABLE_HUSH_GETOPTS=1
ENABLE_FEATURE_EDITING_ASK_TERMINAL=0
ENABLE_FEATURE_SETCONSOLE_LONG_OPTIONS=1
ENABLE_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=1
ENABLE_FINDFS=1
ENABLE_FEATURE_TFTP_PUT=1
ENABLE_SH_IS_ASH=1
ENABLE_BZCAT=1
ENABLE_MATCHPATHCON=0
ENABLE_MD5SUM=1
ENABLE_FEATURE_TAR_OLDSUN_COMPATIBILITY=1
ENABLE_STTY=1
ENABLE_FEATURE_STAT_FILESYSTEM=1
ENABLE_DEPMOD=1
ENABLE_CHMOD=1
ENABLE_UNLINK=1
ENABLE_MODPROBE=1
ENABLE_UNLZOP=0
ENABLE_FEATURE_SH_MATH=1
ENABLE_FEATURE_VOLUMEID_UBIFS=1
ENABLE_RTCWAKE=1
ENABLE_DEVFSD_VERBOSE=0
ENABLE_UNEXPAND=1
ENABLE_MDEV=1
ENABLE_ETHER_WAKE=1
ENABLE_FEATURE_FIND_NOT=1
ENABLE_FEATURE_COMPRESS_BBCONFIG=0
ENABLE_RESIZE=1
ENABLE_FEATURE_DATE_ISOFMT=1
ENABLE_FEATURE_VOLUMEID_ISO9660=1
ENABLE_EJECT=1
ENABLE_FEATURE_TASKSET_CPULIST=1
ENABLE_FEATURE_NETSTAT_PRG=1
ENABLE_FEATURE_LS_FOLLOWLINKS=1
ENABLE_TFTP=1
ENABLE_FEATURE_MOUNT_LOOP_CREATE=1
ENABLE_FEATURE_RESIZE_PRINT=1
ENABLE_IFUP=1
ENABLE_FEATURE_INSMOD_LOADINKMEM=0
ENABLE_FEATURE_CHECK_TAINTED_MODULE=0
ENABLE_FEATURE_READLINK_FOLLOW=1
ENABLE_SH_IS_HUSH=0
ENABLE_SETFONT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=1
ENABLE_UEVENT=1
ENABLE_FEATURE_GETOPT_LONG=1
ENABLE_FEATURE_FIND_EXECUTABLE=1
ENABLE_FEATURE_WGET_LONG_OPTIONS=1
ENABLE_DESKTOP=1
ENABLE_LOCALE_SUPPORT=0
ENABLE_DNSD=1
ENABLE_IPCRM=1
ENABLE_HUSH_UMASK=1
ENABLE_FEATURE_ETC_SERVICES=0
ENABLE_BZIP2=1
ENABLE_PSCAN=1
ENABLE_CONSPY=1
ENABLE_FEATURE_VERBOSE_USAGE=0
ENABLE_FEATURE_TOP_SMP_PROCESS=1
ENABLE_KBD_MODE=1
ENABLE_FEATURE_TR_EQUIV=1
ENABLE_FEATURE_BC_INTERACTIVE=1
ENABLE_RENICE=1
ENABLE_FEATURE_XARGS_SUPPORT_PARALLEL=1
ENABLE_WARN_SIMPLE_MSG=0
ENABLE_FEATURE_CHECK_UNICODE_IN_ENV=0
ENABLE_FEATURE_MOUNT_FAKE=1
ENABLE_FEATURE_IP_TUNNEL=1
ENABLE_FEATURE_EJECT_SCSI=1
ENABLE_FEATURE_UDHCPD_BASE_IP_ON_MAC=0
ENABLE_FEATURE_FIND_REGEX=1
ENABLE_LZCAT=1
ENABLE_HALT=1
ENABLE_HUSH_EXPORT=1
ENABLE_HUSH_ECHO=1
ENABLE_GROUPS=1
ENABLE_FDFLUSH=1
ENABLE_DMALLOC=0
ENABLE_FEATURE_TASKSET_FANCY=1
ENABLE_MAN=1
ENABLE_FEATURE_LESS_DASHCMD=1
ENABLE_FEATURE_HTTPD_DATE=1
ENABLE_FEATURE_FIND_CONTEXT=0
ENABLE_STACK_OPTIMIZATION_386=1
ENABLE_DMESG=1
ENABLE_ENVUIDGID=1
ENABLE_FEATURE_ETC_NETWORKS=0
ENABLE_FEATURE_VI_YANKMARK=1
ENABLE_LOGIN=1
ENABLE_PIVOT_ROOT=1
ENABLE_FEATURE_SPLIT_FANCY=1
ENABLE_TOUCH=1
ENABLE_LZOP=1
ENABLE_LOGGER=1
ENABLE_FEATURE_USE_INITTAB=1
ENABLE_RDATE=1
ENABLE_SHELL_HUSH=1
ENABLE_HOSTNAME=1
ENABLE_RESTORECON=0
ENABLE_FEATURE_DD_STATUS=1
ENABLE_FEATURE_MOUNT_CIFS=1
ENABLE_FEATURE_VOLUMEID_REISERFS=1
ENABLE_INSTALL_APPLET_SCRIPT_WRAPPERS=0
ENABLE_FEATURE_WGET_OPENSSL=1
ENABLE_FEATURE_UDHCPC_ARPING=1
ENABLE_HUSH_LINENO_VAR=1
ENABLE_ASH_MAIL=1
ENABLE_FEATURE_FIND_PRINT0=1
ENABLE_LINK=1
ENABLE_FEATURE_SH_MATH_64=1
ENABLE_FEATURE_CHOWN_LONG_OPTIONS=1
ENABLE_HAVE_DOT_CONFIG=1
ENABLE_VOLUMEID=1
ENABLE_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=1
ENABLE_FEATURE_DIFF_LONG_OPTIONS=1
ENABLE_HUSH_BASH_SOURCE_CURDIR=0
ENABLE_UNICODE_SUPPORT=1
ENABLE_RUNCON=0
ENABLE_SHOWKEY=1
ENABLE_FEATURE_HWIB=1
ENABLE_FEATURE_VOLUMEID_BTRFS=1
ENABLE_FEATURE_SH_EMBEDDED_SCRIPTS=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_TIME=1
ENABLE_PATCH=1
ENABLE_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=1
ENABLE_FEATURE_FIND_PATH=1
ENABLE_SSL_CLIENT=1
ENABLE_HUSH_INTERACTIVE=1
ENABLE_LSMOD=1
ENABLE_TCPSVD=1
ENABLE_VOLNAME=1
ENABLE_REV=1
ENABLE_FEATURE_PREFER_APPLETS=0
ENABLE_RMDIR=1
ENABLE_UNAME=1
ENABLE_FEATURE_AWK_LIBM=1
ENABLE_PAM=0
ENABLE_BUILD_LIBBUSYBOX=0
ENABLE_LOAD_POLICY=0
ENABLE_ASH_IDLE_TIMEOUT=1
ENABLE_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=1
ENABLE_LINUX64=1
ENABLE_FEATURE_SETPRIV_CAPABILITY_NAMES=1
ENABLE_FEATURE_FIND_EMPTY=1
ENABLE_CRONTAB=1
ENABLE_MKFIFO=1
ENABLE_ASH_HELP=1
ENABLE_FEATURE_WGET_STATUSBAR=1
ENABLE_DEBUG_PESSIMIZE=0
ENABLE_DEBUG_SANITIZE=0
ENABLE_FEATURE_TAR_SELINUX=0
ENABLE_LESS=1
ENABLE_TFTP_DEBUG=0
ENABLE_FEATURE_HTTPD_LAST_MODIFIED=1
ENABLE_IOSTAT=1
ENABLE_PING=1
ENABLE_FEATURE_RUN_PARTS_LONG_OPTIONS=1
ENABLE_MICROCOM=1
ENABLE_EXPAND=1
ENABLE_FEATURE_SU_SYSLOG=1
ENABLE_BRCTL=1
ENABLE_KILLALL=1
ENABLE_FEATURE_CPIO_IGNORE_DEVNO=1
ENABLE_FEATURE_PIDFILE=1
ENABLE_FEATURE_USE_SENDFILE=1
ENABLE_UNIQ=1
ENABLE_UMOUNT=1
ENABLE_STATIC_LIBGCC=1
ENABLE_FEATURE_TELNET_AUTOLOGIN=1
ENABLE_FEATURE_FIND_EXEC_PLUS=1
ENABLE_FEATURE_INIT_SYSLOG=1
ENABLE_SCRIPT=1
ENABLE_FEATURE_EDITING_FANCY_PROMPT=1
ENABLE_SEEDRNG=1
ENABLE_TASKSET=1
ENABLE_MODPROBE_SMALL=1
ENABLE_FEATURE_NTP_AUTH=1
ENABLE_FEATURE_CUT_REGEX=1
ENABLE_FEATURE_VOLUMEID_LINUXRAID=1
ENABLE_GZIP=1
ENABLE_INSMOD=1
ENABLE_FEATURE_SETPRIV_DUMP=1
ENABLE_FEATURE_SYSLOGD_CFG=1
ENABLE_FEATURE_UPTIME_UTMP_SUPPORT=1
ENABLE_SWAPON=1
ENABLE_LINUX32=1
ENABLE_FALLOCATE=1
ENABLE_KLOGD=1
ENABLE_FEATURE_TUNCTL_UG=1
ENABLE_FEATURE_AIX_LABEL=0
ENABLE_FEATURE_MINIX2=1
ENABLE_FEATURE_FDISK_ADVANCED=1
ENABLE_FEATURE_HDPARM_GET_IDENTITY=1
ENABLE_FATATTR=1
ENABLE_PIDOF=1
ENABLE_IPTUNNEL=1
ENABLE_LSSCSI=1
ENABLE_FEATURE_TAR_FROM=1
ENABLE_FEATURE_TFTP_HPA_COMPAT=1
ENABLE_UNICODE_USING_LOCALE=0
ENABLE_NOLOGIN=1
ENABLE_FEATURE_TOP_CPU_USAGE_PERCENTAGE=1
ENABLE_FSCK_MINIX=1
ENABLE_FEATURE_IFUPDOWN_MAPPING=1
ENABLE_FEATURE_LAST_FANCY=1
ENABLE_MKNOD=1
ENABLE_FEATURE_NSLOOKUP_LONG_OPTIONS=1
ENABLE_FEATURE_ALLOW_EXEC=1
ENABLE_FEATURE_PS_TIME=1
ENABLE_ASH_EXPAND_PRMT=1
ENABLE_FEATURE_CROND_D=1
ENABLE_RUNLEVEL=1
ENABLE_HUSH_COMMAND=1
ENABLE_FEATURE_SHARED_BUSYBOX=0
ENABLE_FEATURE_HUMAN_READABLE=1
ENABLE_FEATURE_VI_DOT_CMD=1
ENABLE_PARTPROBE=1
ENABLE_UBIUPDATEVOL=1
ENABLE_FEATURE_PREFER_IPV4_ADDRESS=1
ENABLE_POWERTOP=1
ENABLE_FEATURE_CROND_SPECIAL_TIMES=1
ENABLE_IPLINK=1
ENABLE_FEATURE_INIT_SCTTY=1
ENABLE_REFORMIME=1
ENABLE_UNICODE_NEUTRAL_TABLE=0
ENABLE_ASH_RANDOM_SUPPORT=1
ENABLE_FEATURE_LS_COLOR_IS_DEFAULT=1
ENABLE_STATIC=0
ENABLE_TEE=1
ENABLE_ADDGROUP=1
ENABLE_TELNET=1
ENABLE_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=1
ENABLE_FEATURE_GZIP_LEVELS=0
ENABLE_FDISK=1
ENABLE_ASH_INTERNAL_GLOB=1
ENABLE_FREERAMDISK=1
ENABLE_ASH_CMDCMD=1
ENABLE_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=1
ENABLE_FEATURE_WGET_HTTPS=1
ENABLE_FEATURE_BOOTCHARTD_BLOATED_HEADER=1
ENABLE_FEATURE_UTMP=1
ENABLE_FEATURE_FANCY_TAIL=1
ENABLE_FEATURE_MOUNT_HELPERS=0
ENABLE_TAR=1
ENABLE_HUSH_TEST=1
ENABLE_CAL=1
ENABLE_FEATURE_VOLUMEID_SQUASHFS=1
ENABLE_CAT=1
ENABLE_UNIX2DOS=1
ENABLE_REMOVE_SHELL=1
ENABLE_LAST=1
ENABLE_FEATURE_MOUNT_VERBOSE=1
ENABLE_LOGNAME=1
ENABLE_SYNC=1
ENABLE_BLKDISCARD=1
ENABLE_HUSH_UNSET=1
ENABLE_MKTEMP=1
ENABLE_FEATURE_IFCONFIG_BROADCAST_PLUS=1
ENABLE_FEATURE_VI_VERBOSE_STATUS=1
ENABLE_BLOCKDEV=1
ENABLE_FEATURE_SWAPONOFF_LABEL=1
ENABLE_WHOIS=1
ENABLE_FEATURE_FIND_DELETE=1
ENABLE_FEATURE_SH_MATH_BASE=1
ENABLE_IONICE=1
ENABLE_NMETER=1
ENABLE_FEATURE_SH_NOFORK=0
ENABLE_FEATURE_UDHCPD_WRITE_LEASES_EARLY=1
ENABLE_FEATURE_UNZIP_XZ=1
ENABLE_CHROOT=1
ENABLE_XZCAT=1
ENABLE_UPTIME=1
ENABLE_FEATURE_SEAMLESS_XZ=1
ENABLE_DNSDOMAINNAME=1
ENABLE_FEATURE_FDISK_WRITABLE=1
ENABLE_MPSTAT=1
ENABLE_FLOCK=1
ENABLE_CPIO=1
ENABLE_TAC=1
ENABLE_FEATURE_USE_BSS_TAIL=0
ENABLE_FEATURE_MODPROBE_BLACKLIST=0
ENABLE_FLASH_ERASEALL=0
ENABLE_FEATURE_BZIP2_DECOMPRESS=1
ENABLE_HDPARM=1
ENABLE_FEATURE_SUID_CONFIG=1
ENABLE_FEATURE_FAST_TOP=0
ENABLE_ASH_BASH_COMPAT=1
ENABLE_ECHO=1
ENABLE_TIMEOUT=1
ENABLE_FEATURE_FTPGETPUT_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_ROMFS=1
ENABLE_NAMEIF=1
ENABLE_FEATURE_IPCALC_FANCY=1
ENABLE_FEATURE_AR_CREATE=0
ENABLE_FEATURE_KLOGD_KLOGCTL=1
ENABLE_NTPD=1
ENABLE_LOGIN_SESSION_AS_CHILD=0
ENABLE_CTTYHACK=1
ENABLE_FBSPLASH=1
ENABLE_FEATURE_FIND_NEWER=1
ENABLE_NETSTAT=1
ENABLE_LOOP_CONFIGURE=0
ENABLE_FEATURE_WGET_AUTHENTICATION=1
ENABLE_I2CTRANSFER=1
ENABLE_PIPE_PROGRESS=1
ENABLE_READAHEAD=1
ENABLE_ASH_BASH_NOT_FOUND_HOOK=1
ENABLE_FEATURE_MKSWAP_UUID=1
ENABLE_SMEMCAP=1
ENABLE_FEATURE_TELNET_TTYPE=1
ENABLE_FEATURE_GZIP_LONG_OPTIONS=1
ENABLE_FEATURE_FIND_USER=1
ENABLE_FEATURE_VOLUMEID_XFS=1
ENABLE_UUDECODE=1
ENABLE_FEATURE_SETFILES_CHECK_OPTION=0
ENABLE_HUSH_PRINTF=1
ENABLE_SETFILES=0
ENABLE_FEATURE_SYSLOG=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=1
ENABLE_FEATURE_CPIO_O=1
ENABLE_EXPR=1
ENABLE_FEATURE_CPIO_P=1
ENABLE_FEATURE_MESG_ENABLE_ONLY_GROUP=1
ENABLE_FSCK=1
ENABLE_FEATURE_CMDLINE_MODULE_OPTIONS=1
ENABLE_UNICODE_COMBINING_WCHARS=0
ENABLE_ACPID=1
ENABLE_IPRULE=1
ENABLE_MAKEDEVS=1
ENABLE_EXPR_MATH_SUPPORT_64=1
ENABLE_FEATURE_TELNET_WIDTH=1
ENABLE_FEATURE_SGI_LABEL=0
ENABLE_ADDUSER=1
ENABLE_MKDOSFS=1
ENABLE_FEATURE_TELNETD_INETD_WAIT=1
ENABLE_WALL=1
ENABLE_UBIRENAME=1
ENABLE_SULOGIN=1
ENABLE_FEATURE_FIND_GROUP=1
ENABLE_FEATURE_IFCONFIG_STATUS=1
ENABLE_FEATURE_TELNETD_STANDALONE=1
ENABLE_FEATURE_NOLOGIN=1
ENABLE_FDFORMAT=1
ENABLE_FLASH_UNLOCK=0
ENABLE_FEATURE_LOADFONT_RAW=1


==> data/editors/awk_combinedintaware_freedefconfs_config2.txt <==
ENABLE_FEATURE_CHAT_CLR_ABORT=1
ENABLE_FEATURE_TFTP_BLOCKSIZE=1
ENABLE_FEATURE_DF_FANCY=1
ENABLE_SHUF=1
ENABLE_FEATURE_HTTPD_RANGES=1
ENABLE_MKFS_EXT2=1
ENABLE_BC=1
ENABLE_ASH_PRINTF=1
ENABLE_FEATURE_FTPD_AUTHENTICATION=1
ENABLE_USLEEP=1
ENABLE_W=1
ENABLE_SETSERIAL=1
ENABLE_AR=0
ENABLE_FEATURE_BRCTL_SHOW=1
ENABLE_FEATURE_FIND_QUIT=1
ENABLE_LSPCI=1
ENABLE_BASH_IS_HUSH=0
ENABLE_FEATURE_INSTALL_LONG_OPTIONS=1
ENABLE_HUSH_READONLY=1
ENABLE_FEATURE_DD_IBS_OBS=1
ENABLE_ARPING=1
ENABLE_FEATURE_IP_ADDRESS=1
ENABLE_FEATURE_VOLUMEID_LUKS=1
ENABLE_LOGREAD=1
ENABLE_FEATURE_SYSLOG_INFO=1
ENABLE_FEATURE_INSMOD_LOAD_MAP=0
ENABLE_TREE=1
ENABLE_FEATURE_SYNC_FANCY=1
ENABLE_FEATURE_VI_USE_SIGNALS=1
ENABLE_FEATURE_VI_ASK_TERMINAL=1
ENABLE_FEATURE_UDHCPC_SANITIZEOPT=1
ENABLE_UNICODE_WIDE_WCHARS=0
ENABLE_NO_LOOP_CONFIGURE=0
ENABLE_FEATURE_UDHCPC6_RFC5970=1
ENABLE_HUSH_HELP=1
ENABLE_FEATURE_TAR_NOPRESERVE_TIME=1
ENABLE_HUSH_SAVEHISTORY=1
ENABLE_WATCHDOG=1
ENABLE_FEATURE_TC_INGRESS=1
ENABLE_ASH=1
ENABLE_FEATURE_INETD_RPC=0
ENABLE_LZOPCAT=0
ENABLE_FEATURE_DATE_NANO=0
ENABLE_FEATURE_VOLUMEID_LINUXSWAP=1
ENABLE_ARP=1
ENABLE_FEATURE_UNZIP_BZIP2=1
ENABLE_FEATURE_LZMA_FAST=0
ENABLE_SHA256_HWACCEL=1
ENABLE_FEATURE_DD_THIRD_STATUS_LINE=1
ENABLE_SHELL_ASH=1
ENABLE_MKDIR=1
ENABLE_CHAT=1
ENABLE_FEATURE_SHOW_SCRIPT=1
ENABLE_FEATURE_VOLUMEID_UDF=1
ENABLE_FEATURE_NETSTAT_WIDE=1
ENABLE_KILL=1
ENABLE_FEATURE_SHADOWPASSWDS=1
ENABLE_VLOCK=1
ENABLE_MORE=1
ENABLE_FEATURE_MDEV_DAEMON=1
ENABLE_FEATURE_GUNZIP_LONG_OPTIONS=1
ENABLE_UNICODE_BIDI_SUPPORT=0
ENABLE_UNXZ=1
ENABLE_FEATURE_SECURETTY=1
ENABLE_FEATURE_LS_USERNAME=1
ENABLE_FEATURE_CALL_TELINIT=0
ENABLE_HUSH_FUNCTIONS=1
ENABLE_SHOW_USAGE=1
ENABLE_LFS=1
ENABLE_WHICH=1
ENABLE_FEATURE_SHOW_THREADS=1
ENABLE_HUSH_IF=1
ENABLE_FEATURE_WAIT_FOR_INIT=1
ENABLE_FEATURE_HDPARM_HDIO_GETSET_DMA=1
ENABLE_FALSE=1
ENABLE_FEATURE_LESS_WINCH=1
ENABLE_FEATURE_TOP_SMP_CPU=1
ENABLE_MOUNTPOINT=1
ENABLE_SWITCH_ROOT=1
ENABLE_RUNSVDIR=1
ENABLE_USE_BB_SHADOW=1
ENABLE_FEATURE_VOLUMEID_CRAMFS=1
ENABLE_PRINTENV=1
ENABLE_MAKEMIME=1
ENABLE_FEATURE_FIND_MMIN=1
ENABLE_ED=1
ENABLE_FEATURE_UDHCPC6_RFC4833=1
ENABLE_DELUSER=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=1
ENABLE_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=1
ENABLE_CUT=1
ENABLE_CHPASSWD=1
ENABLE_REALPATH=1
ENABLE_FUSER=1
ENABLE_CKSUM=1
ENABLE_FEATURE_SUID_CONFIG_QUIET=1
ENABLE_HUSH_TYPE=1
ENABLE_HEXDUMP=1
ENABLE_HUSH_EXPORT_N=1
ENABLE_FEATURE_INIT_COREDUMPS=0
ENABLE_NANDDUMP=1
ENABLE_DU=1
ENABLE_RPM=1
ENABLE_FEATURE_TAR_LONG_OPTIONS=1
ENABLE_DC=1
ENABLE_FEATURE_CHAT_NOFAIL=1
ENABLE_TTY=1
ENABLE_DF=1
ENABLE_DD=1
ENABLE_FEATURE_LESS_LINENUMS=1
ENABLE_FEATURE_PASSWD_WEAK_CHECK=1
ENABLE_CP=1
ENABLE_RUNSV=1
ENABLE_FEATURE_VI_UNDO_QUEUE=1
ENABLE_SYSLOGD=1
ENABLE_FEATURE_FIND_PERM=1
ENABLE_NC_SERVER=1
ENABLE_FEATURE_INSTALLER=1
ENABLE_TIME=1
ENABLE_FEATURE_SH_STANDALONE=0
ENABLE_FEATURE_BUFFERS_GO_ON_STACK=0
ENABLE_FEATURE_WGET_TIMEOUT=1
ENABLE_ROUTE=1
ENABLE_FEATURE_LS_FILETYPES=1
ENABLE_FTPGET=1
ENABLE_FEATURE_INSMOD_LOAD_MAP_FULL=0
ENABLE_NANDWRITE=1
ENABLE_FEATURE_PS_ADDITIONAL_COLUMNS=1
ENABLE_GREP=1
ENABLE_USE_BB_CRYPT=1
ENABLE_FEATURE_REVERSE_SEARCH=1
ENABLE_FEATURE_DD_SIGNAL_HANDLING=1
ENABLE_FEATURE_FANCY_PING=1
ENABLE_SETUIDGID=1
ENABLE_FEATURE_WC_LARGE=1
ENABLE_HTTPD=1
ENABLE_SHA256SUM=1
ENABLE_FEATURE_SH_HISTFILESIZE=1
ENABLE_DEALLOCVT=1
ENABLE_FEATURE_VI_WIN_RESIZE=1
ENABLE_IFDOWN=1
ENABLE_FEATURE_BUFFERS_GO_IN_BSS=0
ENABLE_PGREP=1
ENABLE_FEATURE_XARGS_SUPPORT_TERMOPT=1
ENABLE_IP=1
ENABLE_EGREP=1
ENABLE_READLINK=1
ENABLE_FEATURE_TFTP_PROGRESS_BAR=1
ENABLE_FEDORA_COMPAT=0
ENABLE_NSENTER=1
ENABLE_TEST=1
ENABLE_FEATURE_LESS_ASK_TERMINAL=1
ENABLE_ID=1
ENABLE_LONG_OPTS=1
ENABLE_GETOPT=1
ENABLE_FEATURE_XARGS_SUPPORT_REPL_STR=1
ENABLE_SHA3SUM=1
ENABLE_FEATURE_EDITING_WINCH=1
ENABLE_FEATURE_FANCY_ECHO=1
ENABLE_FEATURE_MODUTILS_ALIAS=0
ENABLE_FEATURE_NSLOOKUP_BIG=1
ENABLE_FEATURE_VI_UNDO=1
ENABLE_MKFS_REISER=0
ENABLE_FEATURE_NTPD_SERVER=1
ENABLE_FEATURE_KILL_REMOVED=0
ENABLE_FEATURE_RUNSVDIR_LOG=0
ENABLE_HD=1
ENABLE_FEATURE_PS_UNUSUAL_SYSTEMS=0
ENABLE_FEATURE_TFTP_GET=1
ENABLE_FEATURE_WGET_FTP=1
ENABLE_ASH_ECHO=1
ENABLE_FEATURE_BC_LONG_OPTIONS=1
ENABLE_FEATURE_LS_RECURSIVE=1
ENABLE_FEATURE_MODUTILS_SYMBOLS=0
ENABLE_MKFS_MINIX=1
ENABLE_FEATURE_VERBOSE=1
ENABLE_FEATURE_SH_EXTRA_QUIET=1
ENABLE_FEATURE_IFUPDOWN_EXTERNAL_DHCP=0
ENABLE_FEATURE_FIND_SAMEFILE=1
ENABLE_XXD=1
ENABLE_TAIL=1
ENABLE_FEATURE_LESS_REGEXP=1
ENABLE_FEATURE_SORT_BIG=1
ENABLE_FEATURE_PIDOF_OMIT=1
ENABLE_HUSH_BASH_COMPAT=1
ENABLE_PIE=0
ENABLE_FEATURE_FIND_MTIME=1
ENABLE_FEATURE_BOOTCHARTD_CONFIG_FILE=1
ENABLE_SETARCH=1
ENABLE_VERBOSE_RESOLUTION_ERRORS=0
ENABLE_FEATURE_POPMAILDIR_DELIVERY=1
ENABLE_FLASHCP=0
ENABLE_EXTRA_COMPAT=0
ENABLE_IPNEIGH=1
ENABLE_MKE2FS=1
ENABLE_FEATURE_NTPD_CONF=1
ENABLE_NC=1
ENABLE_NL=1
ENABLE_NOHUP=1
ENABLE_FEATURE_HTTPD_ENCODE_URL_STR=1
ENABLE_INSTALL_SH_APPLET_SCRIPT_WRAPPER=0
ENABLE_I2CGET=1
ENABLE_RMMOD=1
ENABLE_BEEP=1
ENABLE_FEATURE_TAR_OLDGNU_COMPATIBILITY=1
ENABLE_MT=1
ENABLE_FEATURE_LS_WIDTH=1
ENABLE_FEATURE_VOLUMEID_SYSV=1
ENABLE_FEATURE_SEAMLESS_LZMA=1
ENABLE_MV=1
ENABLE_GETTY=1
ENABLE_FEATURE_LESS_TRUNCATE=1
ENABLE_FEATURE_IPV6=1
ENABLE_PKILL=1
ENABLE_FEATURE_POWERTOP_INTERACTIVE=1
ENABLE_DEVFSD_FG_NP=0
ENABLE_MINIPS=0
ENABLE_DIFF=1
ENABLE_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY=0
ENABLE_SPLIT=1
ENABLE_FEATURE_SKIP_ROOTFS=1
ENABLE_RESUME=1
ENABLE_FEATURE_TR_CLASSES=1
ENABLE_TOP=1
ENABLE_LS=1
ENABLE_ASH_JOB_CONTROL=1
ENABLE_DHCPRELAY=1
ENABLE_UDHCPD=1
ENABLE_UDHCPC=1
ENABLE_FEATURE_TOUCH_SUSV3=1
ENABLE_FGREP=1
ENABLE_FEATURE_VOLUMEID_EROFS=1
ENABLE_HUSH=1
ENABLE_FEATURE_CHAT_VAR_ABORT_LEN=1
ENABLE_HOSTID=1
ENABLE_CMP=1
ENABLE_IPROUTE=1
ENABLE_CHPST=1
ENABLE_FEATURE_SEAMLESS_Z=0
ENABLE_GUNZIP=1
ENABLE_ENV=1
ENABLE_FEATURE_DATE_COMPAT=1
ENABLE_ASH_OPTIMIZE_FOR_SIZE=1
ENABLE_POPMAILDIR=1
ENABLE_ASH_BASH_SOURCE_CURDIR=0
ENABLE_TLS=1
ENABLE_LN=1
ENABLE_FEATURE_VERBOSE_CP_MESSAGE=0
ENABLE_LZOP_COMPR_HIGH=0
ENABLE_UUENCODE=1
ENABLE_UBIRMVOL=1
ENABLE_DUMPLEASES=1
ENABLE_FEATURE_FIND_MAXDEPTH=1
ENABLE_I2CDUMP=1
ENABLE_FEATURE_VI_SETOPTS=1
ENABLE_FEATURE_VOLUMEID_EXFAT=1
ENABLE_FOLD=1
ENABLE_FEATURE_LOGREAD_REDUCED_LOCKING=1
ENABLE_BASENAME=1
ENABLE_SHA1SUM=1
ENABLE_DELGROUP=1
ENABLE_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=1
ENABLE_UDPSVD=1
ENABLE_FEATURE_XARGS_SUPPORT_QUOTES=1
ENABLE_FEATURE_UNIX_LOCAL=0
ENABLE_IPCS=1
ENABLE_FAKEIDENTD=1
ENABLE_FEATURE_CHAT_SEND_ESCAPES=1
ENABLE_FSYNC=1
ENABLE_MKSWAP=1
ENABLE_FEATURE_STAT_FORMAT=1
ENABLE_FEATURE_XARGS_SUPPORT_ARGS_FILE=1
ENABLE_RFKILL=0
ENABLE_FEATURE_ROTATE_LOGFILE=1
ENABLE_FEATURE_LESS_MARKS=1
ENABLE_RM=1
ENABLE_FEATURE_LESS_ENV=1
ENABLE_FGCONSOLE=1
ENABLE_USE_BB_CRYPT_SHA=1
ENABLE_CROND=1
ENABLE_SETSID=1
ENABLE_HUSH_TICK=1
ENABLE_FIND=1
ENABLE_FEATURE_TAB_COMPLETION=1
ENABLE_KILLALL5=1
ENABLE_ADD_SHELL=1
ENABLE_FEATURE_VOLUMEID_EXT=1
ENABLE_HUSH_READ=1
ENABLE_TTYSIZE=1
ENABLE_BUNZIP2=1
ENABLE_INOTIFYD=0
ENABLE_TRUE=1
ENABLE_FEATURE_CPIO_RENUMBER_INODES=1
ENABLE_FEATURE_UNZIP_LZMA=1
ENABLE_READPROFILE=1
ENABLE_LSOF=1
ENABLE_WATCH=1
ENABLE_SORT=1
ENABLE_POWEROFF=1
ENABLE_SHA512SUM=1
ENABLE_FLASH_LOCK=0
ENABLE_DEVFSD_MODLOAD=0
ENABLE_CHRT=1
ENABLE_FEATURE_MDEV_LOAD_FIRMWARE=1
ENABLE_SETFATTR=1
ENABLE_PS=1
ENABLE_SELINUX=0
ENABLE_DUMPKMAP=1
ENABLE_FEATURE_TAR_TO_COMMAND=1
ENABLE_USE_BB_PWD_GRP=1
ENABLE_TRUNCATE=1
ENABLE_SEQ=1
ENABLE_HUSH_JOB=1
ENABLE_REBOOT=1
ENABLE_WERROR=0
ENABLE_FEATURE_DEVPTS=1
ENABLE_OD=1
ENABLE_RPM2CPIO=1
ENABLE_FEATURE_UMOUNT_ALL=1
ENABLE_FEATURE_LESS_FLAGS=1
ENABLE_FEATURE_SH_READ_FRAC=1
ENABLE_FDISK_SUPPORT_LARGE_DISKS=0
ENABLE_HUSH_BRACE_EXPANSION=1
ENABLE_RUN_PARTS=1
ENABLE_FEATURE_FIND_XDEV=1
ENABLE_FEATURE_VI_8BIT=0
ENABLE_NUKE=0
ENABLE_FEATURE_IPCALC_LONG_OPTIONS=1
ENABLE_SH_IS_NONE=0
ENABLE_TRY_LOOP_CONFIGURE=1
ENABLE_FEATURE_FIND_EXEC=1
ENABLE_FEATURE_COMPRESS_USAGE=1
ENABLE_HUSH_WAIT=1
ENABLE_FEATURE_WATCHDOG_OPEN_TWICE=0
ENABLE_MOUNT=1
ENABLE_HUSH_LOCAL=1
ENABLE_FEATURE_TOP_CPU_GLOBAL_PERCENTS=1
ENABLE_FEATURE_RTMINMAX=1
ENABLE_FEATURE_ADDUSER_TO_GROUP=1
ENABLE_FEATURE_EDITING_VI=0
ENABLE_FEATURE_EDITING_SAVEHISTORY=1
ENABLE_HUSH_SET=1
ENABLE_SETPRIV=1
ENABLE_DOS2UNIX=1
ENABLE_CHCON=0
ENABLE_FEATURE_FTPD_ACCEPT_BROKEN_LIST=1
ENABLE_MONOTONIC_SYSCALL=1
ENABLE_FEATURE_AR_LONG_FILENAMES=0
ENABLE_FEATURE_TAR_GNU_EXTENSIONS=1
ENABLE_TSORT=1
ENABLE_SENDMAIL=1
ENABLE_FEATURE_XARGS_SUPPORT_ZERO_TERM=1
ENABLE_FEATURE_FBSET_READMODE=1
ENABLE_FEATURE_INSMOD_VERSION_CHECKING=0
ENABLE_INCLUDE_SUSv2=1
ENABLE_USE_PORTABLE_CODE=0
ENABLE_GETENFORCE=0
ENABLE_UNICODE_PRESERVE_BROKEN=0
ENABLE_FEATURE_SUID=1
ENABLE_FEATURE_MTAB_SUPPORT=0
ENABLE_GETSEBOOL=0
ENABLE_VI=1
ENABLE_SED=1
ENABLE_FEATURE_MAKEDEVS_LEAF=0
ENABLE_FEATURE_VI_COLON=1
ENABLE_NPROC=1
ENABLE_FEATURE_LIBBUSYBOX_STATIC=0
ENABLE_BBCONFIG=0
ENABLE_HUSH_RANDOM_SUPPORT=1
ENABLE_UNLZMA=1
ENABLE_INIT=1
ENABLE_BOOTCHARTD=1
ENABLE_FEATURE_PS_LONG=0
ENABLE_INSTALL=1
ENABLE_FEATURE_MDEV_CONF=1
ENABLE_ZCAT=1
ENABLE_LINUXRC=1
ENABLE_FEATURE_LESS_BRACKETS=1
ENABLE_FEATURE_INIT_MODIFY_CMDLINE=1
ENABLE_HUSH_TIMES=1
ENABLE_FEATURE_PS_WIDE=0
ENABLE_IPCALC=1
ENABLE_TR=1
ENABLE_FEATURE_FIND_PAREN=1
ENABLE_TS=1
ENABLE_FEATURE_CATN=1
ENABLE_FEATURE_IFUPDOWN_IPV6=1
ENABLE_FEATURE_HTTPD_CGI=1
ENABLE_FEATURE_IFUPDOWN_IPV4=1
ENABLE_FEATURE_PIDOF_SINGLE=1
ENABLE_TC=1
ENABLE_FEATURE_HDPARM_HDIO_SCAN_HWIF=1
ENABLE_SVLOGD=1
ENABLE_UBIATTACH=1
ENABLE_CRC32=1
ENABLE_BB_SYSCTL=1
ENABLE_FEATURE_CLEAN_UP=0
ENABLE_FEATURE_VOLUMEID_F2FS=1
ENABLE_FEATURE_GZIP_DECOMPRESS=1
ENABLE_SU=1
ENABLE_FEATURE_BLKID_TYPE=1
ENABLE_FEATURE_MOUNT_FSTAB=1
ENABLE_ASCII=1
ENABLE_SV=1
ENABLE_NC_EXTRA=1
ENABLE_RX=1
ENABLE_SLATTACH=1
ENABLE_FEATURE_FBSET_FANCY=1
ENABLE_FEATURE_MDEV_RENAME_REGEXP=1
ENABLE_FEATURE_VOLUMEID_LFS=1
ENABLE_FEATURE_CATV=1
ENABLE_FEATURE_TOP_DECIMALS=1
ENABLE_FEATURE_FIND_CTIME=1
ENABLE_PWDX=1
ENABLE_FEATURE_LS_SORTFILES=1
ENABLE_IFCONFIG=1
ENABLE_FEATURE_IFUPDOWN_IP=1
ENABLE_FEATURE_REMOTE_LOG=1
ENABLE_FEATURE_CROND_CALL_SENDMAIL=1
ENABLE_FEATURE_FIND_TYPE=1
ENABLE_FEATURE_SUN_LABEL=0
ENABLE_ASH_SLEEP=1
ENABLE_FEATURE_CHAT_TTY_HIFI=0
ENABLE_WHOAMI=1
ENABLE_FEATURE_TLS_SHA1=0
ENABLE_BASE32=1
ENABLE_FEATURE_VOLUMEID_FAT=1
ENABLE_FEATURE_VOLUMEID_OCFS2=1
ENABLE_FEATURE_LS_TIMESTAMPS=1
ENABLE_FEATURE_MDEV_RENAME=1
ENABLE_FEATURE_USERNAME_COMPLETION=1
ENABLE_TUNCTL=1
ENABLE_UNIT_TEST=0
ENABLE_FEATURE_NON_POSIX_CP=1
ENABLE_IPADDR=1
ENABLE_PING6=1
ENABLE_FEATURE_IP_RARE_PROTOCOLS=0
ENABLE_CHGRP=1
ENABLE_WHO=1
ENABLE_BASH_IS_NONE=1
ENABLE_INSTALL_NO_USR=0
ENABLE_FEATURE_TIMEZONE=1
ENABLE_HUSH_MEMLEAK=0
ENABLE_FEATURE_DMESG_PRETTY=1
ENABLE_FEATURE_LESS_RAW=1
ENABLE_FEATURE_INIT_QUIET=1
ENABLE_FEATURE_OSF_LABEL=0
ENABLE_FEATURE_MAKEDEVS_TABLE=1
ENABLE_TFTPD=1
ENABLE_LPQ=1
ENABLE_INSTALL_SH_APPLET_SYMLINK=0
ENABLE_RUN_INIT=1
ENABLE_SWAPOFF=1
ENABLE_LPR=1
ENABLE_DIRNAME=1
ENABLE_XZ=1
ENABLE_FREE=1
ENABLE_FEATURE_IP_NEIGH=1
ENABLE_LPD=1
ENABLE_MODINFO=1
ENABLE_FEATURE_SWAPON_DISCARD=1
ENABLE_FEATURE_VOLUMEID_NILFS=1
ENABLE_HUSH_LOOPS=1
ENABLE_TUNE2FS=0
ENABLE_ASH_GETOPTS=1
ENABLE_FEATURE_VI_SET=1
ENABLE_SETENFORCE=0
ENABLE_FEATURE_VOLUMEID_JFS=1
ENABLE_BASH_IS_ASH=0
ENABLE_RDEV=1
ENABLE_FEATURE_TEE_USE_BLOCK_IO=1
ENABLE_FEATURE_HTTPD_GZIP=1
ENABLE_WC=1
ENABLE_FEATURE_IPC_SYSLOG=1
ENABLE_FEATURE_TRACEROUTE_USE_ICMP=1
ENABLE_STAT=1
ENABLE_FEATURE_INSMOD_TRY_MMAP=0
ENABLE_PSTREE=1
ENABLE_FEATURE_LSMOD_PRETTY_2_6_OUTPUT=0
ENABLE_FEATURE_KMSG_SYSLOG=1
ENABLE_FEATURE_SU_CHECKS_SHELLS=1
ENABLE_NBDCLIENT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=1
ENABLE_FEATURE_CP_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_BCACHE=1
ENABLE_LOSETUP=1
ENABLE_FEATURE_VI_COLON_EXPAND=1
ENABLE_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=1
ENABLE_RAIDAUTORUN=1
ENABLE_NC_110_COMPAT=1
ENABLE_FBSET=1
ENABLE_SETSEBOOL=0
ENABLE_FEATURE_SYSLOGD_DUP=1
ENABLE_ZCIP=1
ENABLE_NETCAT=0
ENABLE_FEATURE_CHAT_IMPLICIT_CR=1
ENABLE_FEATURE_EDITING=1
ENABLE_FEATURE_DC_LIBM=0
ENABLE_XARGS=1
ENABLE_BASE64=1
ENABLE_PWD=1
ENABLE_CLEAR=1
ENABLE_MESG=1
ENABLE_BLKID=1
ENABLE_TRACEROUTE6=1
ENABLE_DEBUG=0
ENABLE_AWK=1
ENABLE_FEATURE_HDPARM_HDIO_DRIVE_RESET=1
ENABLE_FEATURE_HTTPD_AUTH_MD5=1
ENABLE_BB_ARCH=1
ENABLE_FEATURE_TOPMEM=1
ENABLE_FEATURE_IP_LINK=1
ENABLE_FEATURE_TEST_64=1
ENABLE_NOMMU=0
ENABLE_FEATURE_UNZIP_CDF=1
ENABLE_FEATURE_FIND_DEPTH=1
ENABLE_UNCOMPRESS=0
ENABLE_FEATURE_FIND_ATIME=1
ENABLE_FEATURE_IP_ROUTE=1
ENABLE_FEATURE_TOP_INTERACTIVE=1
ENABLE_YES=1
ENABLE_BUSYBOX=1
ENABLE_FEATURE_SWAPON_PRI=1
ENABLE_FEATURE_CP_REFLINK=1
ENABLE_IFENSLAVE=1
ENABLE_FEATURE_VOLUMEID_HFS=1
ENABLE_RESET=1
ENABLE_FEATURE_HTTPD_ERROR_PAGES=1
ENABLE_SHA1_HWACCEL=1
ENABLE_FEATURE_FIND_SIZE=1
ENABLE_NSLOOKUP=1
ENABLE_HUSH_MODE_X=1
ENABLE_HEAD=1
ENABLE_CHVT=1
ENABLE_LOADFONT=1
ENABLE_FEATURE_VOLUMEID_MINIX=1
ENABLE_TRACEROUTE=1
ENABLE_OPENVT=1
ENABLE_FEATURE_HTTPD_BASIC_AUTH=1
ENABLE_FEATURE_VI_SEARCH=1
ENABLE_LOGIN_SCRIPTS=1
ENABLE_UBIRSVOL=1
ENABLE_FEATURE_VI_READONLY=1
ENABLE_DATE=1
ENABLE_FEATURE_MOUNT_FLAGS=1
ENABLE_SETLOGCONS=1
ENABLE_TELNETD=1
ENABLE_INSTALL_APPLET_DONT=0
ENABLE_FLOAT_DURATION=1
ENABLE_INSTALL_SH_APPLET_HARDLINK=0
ENABLE_HWCLOCK=1
ENABLE_FEATURE_FIND_PRUNE=1
ENABLE_FEATURE_MDEV_EXEC=1
ENABLE_FEATURE_SEAMLESS_BZ2=1
ENABLE_NOLOGIN_DEPENDENCIES=0
ENABLE_FEATURE_IFCONFIG_SLIP=1
ENABLE_FEATURE_GREP_CONTEXT=1
ENABLE_FEATURE_HTTPD_SETUID=1
ENABLE_FEATURE_CHAT_SWALLOW_OPTS=1
ENABLE_LZMA=1
ENABLE_FEATURE_CHECK_NAMES=0
ENABLE_FEATURE_FTPD_WRITE=1
ENABLE_FEATURE_FIND_AMIN=1
ENABLE_FEATURE_XARGS_SUPPORT_CONFIRMATION=1
ENABLE_DEVMEM=1
ENABLE_FEATURE_2_4_MODULES=0
ENABLE_FEATURE_VOLUMEID_NTFS=1
ENABLE_SCRIPTREPLAY=1
ENABLE_FEATURE_TAR_UNAME_GNAME=1
ENABLE_FEATURE_BRCTL_FANCY=1
ENABLE_SELINUXENABLED=0
ENABLE_SETKEYCODES=1
ENABLE_SESTATUS=0
ENABLE_FEATURE_BUFFERS_USE_MALLOC=1
ENABLE_FEATURE_FIND_INUM=1
ENABLE_SVC=1
ENABLE_FEATURE_MOUNT_LABEL=1
ENABLE_FEATURE_MOUNT_OTHERTAB=1
ENABLE_WGET=1
ENABLE_FEATURE_RUN_PARTS_FANCY=1
ENABLE_SVOK=1
ENABLE_HUSH_KILL=1
ENABLE_UBIMKVOL=1
ENABLE_FEATURE_SETPRIV_CAPABILITIES=1
ENABLE_INSTALL_APPLET_SYMLINKS=1
ENABLE_CHATTR=1
ENABLE_NO_DEBUG_LIB=1
ENABLE_I2CDETECT=1
ENABLE_SLEEP=1
ENABLE_FEATURE_SORT_OPTIMIZE_MEMORY=0
ENABLE_FEATURE_DEL_USER_FROM_GROUP=1
ENABLE_NICE=1
ENABLE_LSATTR=1
ENABLE_FEATURE_UDHCP_PORT=0
ENABLE_INETD=1
ENABLE_FEATURE_FIND_LINKS=1
ENABLE_FEATURE_NAMEIF_EXTENDED=1
ENABLE_IOCTL_HEX2STR_ERROR=1
ENABLE_ADJTIMEX=1
ENABLE_UBIDETACH=1
ENABLE_FACTOR=1
ENABLE_IFPLUGD=1
ENABLE_FEATURE_TRACEROUTE_VERBOSE=1
ENABLE_FEATURE_FANCY_HEAD=1
ENABLE_FEATURE_UDHCPC6_RFC4704=1
ENABLE_FEATURE_MOUNT_NFS=0
ENABLE_ASH_ALIAS=1
ENABLE_STRINGS=1
ENABLE_CHOWN=1
ENABLE_MKFS_VFAT=1
ENABLE_PRINTF=1
ENABLE_FTPD=1
ENABLE_SETCONSOLE=1
ENABLE_USERS=1
ENABLE_MIM=1
ENABLE_HUSH_TRAP=1
ENABLE_LOADKMAP=1
ENABLE_START_STOP_DAEMON=1
ENABLE_FEATURE_INSMOD_KSYMOOPS_SYMBOLS=0
ENABLE_FEATURE_EDITING_SAVE_ON_EXIT=0
ENABLE_FEATURE_VI_REGEX_SEARCH=0
ENABLE_ENVDIR=1
ENABLE_FEATURE_TAR_AUTODETECT=1
ENABLE_FEATURE_AWK_GNU_EXTENSIONS=1
ENABLE_COMM=1
ENABLE_FEATURE_SEAMLESS_GZ=1
ENABLE_FEATURE_FANCY_SLEEP=1
ENABLE_FEATURE_ACPID_COMPAT=1
ENABLE_HUSH_ULIMIT=1
ENABLE_I2CSET=1
ENABLE_MKPASSWD=1
ENABLE_EFENCE=0
ENABLE_FTPPUT=1
ENABLE_HUSH_CASE=1
ENABLE_SUM=1
ENABLE_TEST2=1
ENABLE_FSTRIM=1
ENABLE_UNZIP=1
ENABLE_TEST1=1
ENABLE_DPKG=1
ENABLE_FEATURE_DEVFS=0
ENABLE_HEXEDIT=1
ENABLE_FEATURE_UDHCP_RFC3397=1
ENABLE_PMAP=1
ENABLE_FEATURE_HTTPD_ETAG=1
ENABLE_FEATURE_UDHCP_8021Q=1
ENABLE_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS=0
ENABLE_FSFREEZE=1
ENABLE_INSTALL_APPLET_HARDLINKS=0
ENABLE_SHRED=1
ENABLE_FEATURE_REFORMIME_COMPAT=1
ENABLE_PASTE=1
ENABLE_FEATURE_IP_RULE=1
ENABLE_FEATURE_INDIVIDUAL=0
ENABLE_FEATURE_HTTPD_ACL_IP=1
ENABLE_CRYPTPW=1
ENABLE_UNSHARE=1
ENABLE_FEATURE_MOUNT_LOOP=1
ENABLE_FEATURE_WTMP=1
ENABLE_FEATURE_GPT_LABEL=0
ENABLE_SOFTLIMIT=1
ENABLE_FEATURE_HWCLOCK_ADJTIME_FHS=0
ENABLE_FEATURE_TAR_CREATE=1
ENABLE_FEATURE_LS_COLOR=1
ENABLE_DEVFSD=0
ENABLE_FEATURE_DC_BIG=1
ENABLE_VCONFIG=1
ENABLE_FEATURE_PRESERVE_HARDLINKS=1
ENABLE_FEATURE_DIFF_DIR=1
ENABLE_FEATURE_HTTPD_PROXY=1
ENABLE_FEATURE_UDHCPC6_RFC3646=1
ENABLE_FEATURE_START_STOP_DAEMON_FANCY=1
ENABLE_FEATURE_LOADFONT_PSF2=1
ENABLE_LSUSB=1
ENABLE_DPKG_DEB=1
ENABLE_PASSWD=1
ENABLE_UDHCPC6=1
ENABLE_FEATURE_FIND_CMIN=1
ENABLE_ASH_TEST=1
ENABLE_FEATURE_IFCONFIG_HW=1
ENABLE_FEATURE_MD5_SHA1_SUM_CHECK=1
ENABLE_FEATURE_SETFONT_TEXTUAL_MAP=1
ENABLE_HUSH_GETOPTS=1
ENABLE_FEATURE_EDITING_ASK_TERMINAL=0
ENABLE_FEATURE_SETCONSOLE_LONG_OPTIONS=1
ENABLE_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=1
ENABLE_FINDFS=1
ENABLE_FEATURE_TFTP_PUT=1
ENABLE_SH_IS_ASH=1
ENABLE_BZCAT=1
ENABLE_MATCHPATHCON=0
ENABLE_MD5SUM=1
ENABLE_FEATURE_TAR_OLDSUN_COMPATIBILITY=1
ENABLE_STTY=1
ENABLE_FEATURE_STAT_FILESYSTEM=1
ENABLE_DEPMOD=1
ENABLE_CHMOD=1
ENABLE_UNLINK=1
ENABLE_MODPROBE=1
ENABLE_UNLZOP=0
ENABLE_FEATURE_SH_MATH=1
ENABLE_FEATURE_VOLUMEID_UBIFS=1
ENABLE_RTCWAKE=1
ENABLE_DEVFSD_VERBOSE=0
ENABLE_UNEXPAND=1
ENABLE_MDEV=1
ENABLE_ETHER_WAKE=1
ENABLE_FEATURE_FIND_NOT=1
ENABLE_FEATURE_COMPRESS_BBCONFIG=0
ENABLE_RESIZE=1
ENABLE_FEATURE_DATE_ISOFMT=1
ENABLE_FEATURE_VOLUMEID_ISO9660=1
ENABLE_EJECT=1
ENABLE_FEATURE_TASKSET_CPULIST=1
ENABLE_FEATURE_NETSTAT_PRG=1
ENABLE_FEATURE_LS_FOLLOWLINKS=1
ENABLE_TFTP=1
ENABLE_FEATURE_MOUNT_LOOP_CREATE=1
ENABLE_FEATURE_RESIZE_PRINT=1
ENABLE_IFUP=1
ENABLE_FEATURE_INSMOD_LOADINKMEM=0
ENABLE_FEATURE_CHECK_TAINTED_MODULE=0
ENABLE_FEATURE_READLINK_FOLLOW=1
ENABLE_SH_IS_HUSH=0
ENABLE_SETFONT=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=1
ENABLE_UEVENT=1
ENABLE_FEATURE_GETOPT_LONG=1
ENABLE_FEATURE_FIND_EXECUTABLE=1
ENABLE_FEATURE_WGET_LONG_OPTIONS=1
ENABLE_DESKTOP=1
ENABLE_LOCALE_SUPPORT=0
ENABLE_DNSD=1
ENABLE_IPCRM=1
ENABLE_HUSH_UMASK=1
ENABLE_FEATURE_ETC_SERVICES=0
ENABLE_BZIP2=1
ENABLE_PSCAN=1
ENABLE_CONSPY=1
ENABLE_FEATURE_VERBOSE_USAGE=1
ENABLE_FEATURE_TOP_SMP_PROCESS=1
ENABLE_KBD_MODE=1
ENABLE_FEATURE_TR_EQUIV=1
ENABLE_FEATURE_BC_INTERACTIVE=1
ENABLE_RENICE=1
ENABLE_FEATURE_XARGS_SUPPORT_PARALLEL=1
ENABLE_WARN_SIMPLE_MSG=0
ENABLE_FEATURE_CHECK_UNICODE_IN_ENV=0
ENABLE_FEATURE_MOUNT_FAKE=1
ENABLE_FEATURE_IP_TUNNEL=1
ENABLE_FEATURE_EJECT_SCSI=1
ENABLE_FEATURE_UDHCPD_BASE_IP_ON_MAC=0
ENABLE_FEATURE_FIND_REGEX=1
ENABLE_LZCAT=1
ENABLE_HALT=1
ENABLE_HUSH_EXPORT=1
ENABLE_HUSH_ECHO=1
ENABLE_GROUPS=1
ENABLE_FDFLUSH=1
ENABLE_DMALLOC=0
ENABLE_FEATURE_TASKSET_FANCY=1
ENABLE_MAN=1
ENABLE_FEATURE_LESS_DASHCMD=1
ENABLE_FEATURE_HTTPD_DATE=1
ENABLE_FEATURE_FIND_CONTEXT=0
ENABLE_STACK_OPTIMIZATION_386=1
ENABLE_DMESG=1
ENABLE_ENVUIDGID=1
ENABLE_FEATURE_ETC_NETWORKS=0
ENABLE_FEATURE_VI_YANKMARK=1
ENABLE_LOGIN=1
ENABLE_PIVOT_ROOT=1
ENABLE_FEATURE_SPLIT_FANCY=1
ENABLE_TOUCH=1
ENABLE_LZOP=1
ENABLE_LOGGER=1
ENABLE_FEATURE_USE_INITTAB=1
ENABLE_RDATE=1
ENABLE_SHELL_HUSH=1
ENABLE_HOSTNAME=1
ENABLE_RESTORECON=0
ENABLE_FEATURE_DD_STATUS=1
ENABLE_FEATURE_MOUNT_CIFS=1
ENABLE_FEATURE_VOLUMEID_REISERFS=1
ENABLE_INSTALL_APPLET_SCRIPT_WRAPPERS=0
ENABLE_FEATURE_WGET_OPENSSL=1
ENABLE_FEATURE_UDHCPC_ARPING=1
ENABLE_HUSH_LINENO_VAR=1
ENABLE_ASH_MAIL=1
ENABLE_FEATURE_FIND_PRINT0=1
ENABLE_LINK=1
ENABLE_FEATURE_SH_MATH_64=1
ENABLE_FEATURE_CHOWN_LONG_OPTIONS=1
ENABLE_HAVE_DOT_CONFIG=1
ENABLE_VOLUMEID=1
ENABLE_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=1
ENABLE_FEATURE_DIFF_LONG_OPTIONS=1
ENABLE_HUSH_BASH_SOURCE_CURDIR=0
ENABLE_UNICODE_SUPPORT=1
ENABLE_RUNCON=0
ENABLE_SHOWKEY=1
ENABLE_FEATURE_HWIB=1
ENABLE_FEATURE_VOLUMEID_BTRFS=1
ENABLE_FEATURE_SH_EMBEDDED_SCRIPTS=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_TIME=1
ENABLE_PATCH=1
ENABLE_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=1
ENABLE_FEATURE_FIND_PATH=1
ENABLE_SSL_CLIENT=1
ENABLE_HUSH_INTERACTIVE=1
ENABLE_LSMOD=1
ENABLE_TCPSVD=1
ENABLE_VOLNAME=1
ENABLE_REV=1
ENABLE_FEATURE_PREFER_APPLETS=0
ENABLE_RMDIR=1
ENABLE_UNAME=1
ENABLE_FEATURE_AWK_LIBM=1
ENABLE_PAM=0
ENABLE_BUILD_LIBBUSYBOX=0
ENABLE_LOAD_POLICY=0
ENABLE_ASH_IDLE_TIMEOUT=1
ENABLE_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=1
ENABLE_LINUX64=1
ENABLE_FEATURE_SETPRIV_CAPABILITY_NAMES=1
ENABLE_FEATURE_FIND_EMPTY=1
ENABLE_CRONTAB=1
ENABLE_MKFIFO=1
ENABLE_ASH_HELP=1
ENABLE_FEATURE_WGET_STATUSBAR=1
ENABLE_DEBUG_PESSIMIZE=0
ENABLE_DEBUG_SANITIZE=0
ENABLE_FEATURE_TAR_SELINUX=0
ENABLE_LESS=1
ENABLE_TFTP_DEBUG=0
ENABLE_FEATURE_HTTPD_LAST_MODIFIED=1
ENABLE_IOSTAT=1
ENABLE_PING=1
ENABLE_FEATURE_RUN_PARTS_LONG_OPTIONS=1
ENABLE_MICROCOM=1
ENABLE_EXPAND=1
ENABLE_FEATURE_SU_SYSLOG=1
ENABLE_BRCTL=1
ENABLE_KILLALL=1
ENABLE_FEATURE_CPIO_IGNORE_DEVNO=1
ENABLE_FEATURE_PIDFILE=1
ENABLE_FEATURE_USE_SENDFILE=1
ENABLE_UNIQ=1
ENABLE_UMOUNT=1
ENABLE_STATIC_LIBGCC=1
ENABLE_FEATURE_TELNET_AUTOLOGIN=1
ENABLE_FEATURE_FIND_EXEC_PLUS=1
ENABLE_FEATURE_INIT_SYSLOG=1
ENABLE_SCRIPT=1
ENABLE_FEATURE_EDITING_FANCY_PROMPT=1
ENABLE_SEEDRNG=1
ENABLE_TASKSET=1
ENABLE_MODPROBE_SMALL=1
ENABLE_FEATURE_NTP_AUTH=1
ENABLE_FEATURE_CUT_REGEX=1
ENABLE_FEATURE_VOLUMEID_LINUXRAID=1
ENABLE_GZIP=1
ENABLE_INSMOD=1
ENABLE_FEATURE_SETPRIV_DUMP=1
ENABLE_FEATURE_SYSLOGD_CFG=1
ENABLE_FEATURE_UPTIME_UTMP_SUPPORT=1
ENABLE_SWAPON=1
ENABLE_LINUX32=1
ENABLE_FALLOCATE=1
ENABLE_KLOGD=1
ENABLE_FEATURE_TUNCTL_UG=1
ENABLE_FEATURE_AIX_LABEL=0
ENABLE_FEATURE_MINIX2=1
ENABLE_FEATURE_FDISK_ADVANCED=1
ENABLE_FEATURE_HDPARM_GET_IDENTITY=1
ENABLE_FATATTR=1
ENABLE_PIDOF=1
ENABLE_IPTUNNEL=1
ENABLE_LSSCSI=1
ENABLE_FEATURE_TAR_FROM=1
ENABLE_FEATURE_TFTP_HPA_COMPAT=1
ENABLE_UNICODE_USING_LOCALE=0
ENABLE_NOLOGIN=1
ENABLE_FEATURE_TOP_CPU_USAGE_PERCENTAGE=1
ENABLE_FSCK_MINIX=1
ENABLE_FEATURE_IFUPDOWN_MAPPING=1
ENABLE_FEATURE_LAST_FANCY=1
ENABLE_MKNOD=1
ENABLE_FEATURE_NSLOOKUP_LONG_OPTIONS=1
ENABLE_FEATURE_ALLOW_EXEC=1
ENABLE_FEATURE_PS_TIME=1
ENABLE_ASH_EXPAND_PRMT=1
ENABLE_FEATURE_CROND_D=1
ENABLE_RUNLEVEL=1
ENABLE_HUSH_COMMAND=1
ENABLE_FEATURE_SHARED_BUSYBOX=0
ENABLE_FEATURE_HUMAN_READABLE=1
ENABLE_FEATURE_VI_DOT_CMD=1
ENABLE_PARTPROBE=1
ENABLE_UBIUPDATEVOL=1
ENABLE_FEATURE_PREFER_IPV4_ADDRESS=1
ENABLE_POWERTOP=1
ENABLE_FEATURE_CROND_SPECIAL_TIMES=1
ENABLE_IPLINK=1
ENABLE_FEATURE_INIT_SCTTY=1
ENABLE_REFORMIME=1
ENABLE_UNICODE_NEUTRAL_TABLE=0
ENABLE_ASH_RANDOM_SUPPORT=1
ENABLE_FEATURE_LS_COLOR_IS_DEFAULT=1
ENABLE_STATIC=0
ENABLE_TEE=1
ENABLE_ADDGROUP=1
ENABLE_TELNET=1
ENABLE_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=1
ENABLE_FEATURE_GZIP_LEVELS=0
ENABLE_FDISK=1
ENABLE_ASH_INTERNAL_GLOB=1
ENABLE_FREERAMDISK=1
ENABLE_ASH_CMDCMD=1
ENABLE_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=1
ENABLE_FEATURE_WGET_HTTPS=1
ENABLE_FEATURE_BOOTCHARTD_BLOATED_HEADER=1
ENABLE_FEATURE_UTMP=1
ENABLE_FEATURE_FANCY_TAIL=1
ENABLE_FEATURE_MOUNT_HELPERS=0
ENABLE_TAR=1
ENABLE_HUSH_TEST=1
ENABLE_CAL=1
ENABLE_FEATURE_VOLUMEID_SQUASHFS=1
ENABLE_CAT=1
ENABLE_UNIX2DOS=1
ENABLE_REMOVE_SHELL=1
ENABLE_LAST=1
ENABLE_FEATURE_MOUNT_VERBOSE=1
ENABLE_LOGNAME=1
ENABLE_SYNC=1
ENABLE_BLKDISCARD=1
ENABLE_HUSH_UNSET=1
ENABLE_MKTEMP=1
ENABLE_FEATURE_IFCONFIG_BROADCAST_PLUS=1
ENABLE_FEATURE_VI_VERBOSE_STATUS=1
ENABLE_BLOCKDEV=1
ENABLE_FEATURE_SWAPONOFF_LABEL=1
ENABLE_WHOIS=1
ENABLE_FEATURE_FIND_DELETE=1
ENABLE_FEATURE_SH_MATH_BASE=1
ENABLE_IONICE=1
ENABLE_NMETER=1
ENABLE_FEATURE_SH_NOFORK=0
ENABLE_FEATURE_UDHCPD_WRITE_LEASES_EARLY=1
ENABLE_FEATURE_UNZIP_XZ=1
ENABLE_CHROOT=1
ENABLE_XZCAT=1
ENABLE_UPTIME=1
ENABLE_FEATURE_SEAMLESS_XZ=1
ENABLE_DNSDOMAINNAME=1
ENABLE_FEATURE_FDISK_WRITABLE=1
ENABLE_MPSTAT=1
ENABLE_FLOCK=1
ENABLE_CPIO=1
ENABLE_TAC=1
ENABLE_FEATURE_USE_BSS_TAIL=0
ENABLE_FEATURE_MODPROBE_BLACKLIST=0
ENABLE_FLASH_ERASEALL=0
ENABLE_FEATURE_BZIP2_DECOMPRESS=1
ENABLE_HDPARM=1
ENABLE_FEATURE_SUID_CONFIG=1
ENABLE_FEATURE_FAST_TOP=0
ENABLE_ASH_BASH_COMPAT=1
ENABLE_ECHO=1
ENABLE_TIMEOUT=1
ENABLE_FEATURE_FTPGETPUT_LONG_OPTIONS=1
ENABLE_FEATURE_VOLUMEID_ROMFS=1
ENABLE_NAMEIF=1
ENABLE_FEATURE_IPCALC_FANCY=1
ENABLE_FEATURE_AR_CREATE=0
ENABLE_FEATURE_KLOGD_KLOGCTL=1
ENABLE_NTPD=1
ENABLE_LOGIN_SESSION_AS_CHILD=0
ENABLE_CTTYHACK=1
ENABLE_FBSPLASH=1
ENABLE_FEATURE_FIND_NEWER=1
ENABLE_NETSTAT=1
ENABLE_LOOP_CONFIGURE=0
ENABLE_FEATURE_WGET_AUTHENTICATION=1
ENABLE_I2CTRANSFER=1
ENABLE_PIPE_PROGRESS=1
ENABLE_READAHEAD=1
ENABLE_ASH_BASH_NOT_FOUND_HOOK=1
ENABLE_FEATURE_MKSWAP_UUID=1
ENABLE_SMEMCAP=1
ENABLE_FEATURE_TELNET_TTYPE=1
ENABLE_FEATURE_GZIP_LONG_OPTIONS=1
ENABLE_FEATURE_FIND_USER=1
ENABLE_FEATURE_VOLUMEID_XFS=1
ENABLE_UUDECODE=1
ENABLE_FEATURE_SETFILES_CHECK_OPTION=0
ENABLE_HUSH_PRINTF=1
ENABLE_SETFILES=0
ENABLE_FEATURE_SYSLOG=1
ENABLE_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=1
ENABLE_FEATURE_CPIO_O=1
ENABLE_EXPR=1
ENABLE_FEATURE_CPIO_P=1
ENABLE_FEATURE_MESG_ENABLE_ONLY_GROUP=1
ENABLE_FSCK=1
ENABLE_FEATURE_CMDLINE_MODULE_OPTIONS=1
ENABLE_UNICODE_COMBINING_WCHARS=0
ENABLE_ACPID=1
ENABLE_IPRULE=1
ENABLE_MAKEDEVS=1
ENABLE_EXPR_MATH_SUPPORT_64=1
ENABLE_FEATURE_TELNET_WIDTH=1
ENABLE_FEATURE_SGI_LABEL=0
ENABLE_ADDUSER=1
ENABLE_MKDOSFS=1
ENABLE_FEATURE_TELNETD_INETD_WAIT=1
ENABLE_WALL=1
ENABLE_UBIRENAME=1
ENABLE_SULOGIN=1
ENABLE_FEATURE_FIND_GROUP=1
ENABLE_FEATURE_IFCONFIG_STATUS=1
ENABLE_FEATURE_TELNETD_STANDALONE=1
ENABLE_FEATURE_NOLOGIN=1
ENABLE_FDFORMAT=1
ENABLE_FLASH_UNLOCK=0
ENABLE_FEATURE_LOADFONT_RAW=1


==> data/editors/awk_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_free_depth3_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_free_depth3_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_freedefconfs_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_freedefconfs_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
# CONFIG_FEATURE_AWK_GNU_EXTENSIONS is not set
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
CONFIG_KILLALL=y
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/awk_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
# CONFIG_FEATURE_EDITING is not set
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
# CONFIG_FEATURE_EDITING_HISTORY is not set
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/cmp_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/cmp_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/cmp_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/cmp_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/cmp_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
CONFIG_KILLALL=y
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/cmp_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/diff_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/diff_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/diff_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/diff_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/diff_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
CONFIG_KILLALL=y
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/diff_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
# CONFIG_FEATURE_EDITING is not set
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
# CONFIG_FEATURE_EDITING_HISTORY is not set
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
# CONFIG_FEATURE_DIFF_DIR is not set
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/ed_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/ed_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/ed_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/ed_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/ed_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/ed_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_bbox_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_bbox_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_bbox_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_bbox_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_bbox_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_bbox_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
# CONFIG_FEATURE_EDITING is not set
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
# CONFIG_FEATURE_EDITING_HISTORY is not set
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
CONFIG_PAM=y
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
CONFIG_FEATURE_PREFER_APPLETS=y
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
CONFIG_FEATURE_EDITING_SAVE_ON_EXIT=y
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
CONFIG_FEATURE_SEAMLESS_BZ2=y
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
# CONFIG_TEST2 is not set
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
# CONFIG_FEATURE_DEL_USER_FROM_GROUP is not set
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
# CONFIG_ROUTE is not set
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
# CONFIG_DESKTOP is not set
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
# CONFIG_LONG_OPTS is not set
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
# CONFIG_LFS is not set
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
# CONFIG_FEATURE_UTMP is not set
CONFIG_FEATURE_WTMP=y
# CONFIG_FEATURE_PIDFILE is not set
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
CONFIG_SELINUX=y
# CONFIG_FEATURE_CLEAN_UP is not set
# CONFIG_FEATURE_SYSLOG_INFO is not set
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
CONFIG_FEATURE_INDIVIDUAL=y
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
CONFIG_WARN_SIMPLE_MSG=y
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
# CONFIG_FLOAT_DURATION is not set
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
# CONFIG_IOCTL_HEX2STR_ERROR is not set
# CONFIG_FEATURE_EDITING is not set
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
# CONFIG_FEATURE_EDITING_HISTORY is not set
# CONFIG_FEATURE_EDITING_SAVEHISTORY is not set
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
# CONFIG_FEATURE_TAB_COMPLETION is not set
# CONFIG_FEATURE_USERNAME_COMPLETION is not set
# CONFIG_FEATURE_EDITING_FANCY_PROMPT is not set
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
# CONFIG_FEATURE_SEAMLESS_XZ is not set
# CONFIG_FEATURE_SEAMLESS_LZMA is not set
# CONFIG_FEATURE_SEAMLESS_BZ2 is not set
# CONFIG_FEATURE_SEAMLESS_GZ is not set
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
# CONFIG_TEST is not set
# CONFIG_TEST1 is not set
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
# CONFIG_RUN_INIT is not set

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
# CONFIG_USE_BB_PWD_GRP is not set
# CONFIG_USE_BB_SHADOW is not set
# CONFIG_USE_BB_CRYPT is not set
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
# CONFIG_FEATURE_ADDUSER_TO_GROUP is not set
CONFIG_ADDUSER=y
CONFIG_FEATURE_CHECK_NAMES=y
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
# CONFIG_FEATURE_SETPRIV_CAPABILITIES is not set
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
# CONFIG_FEATURE_IPV6 is not set
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
# CONFIG_FEATURE_HWIB is not set
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
# CONFIG_KILL is not set
# CONFIG_KILLALL is not set
# CONFIG_KILLALL5 is not set
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
# CONFIG_PMAP is not set
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
# CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS is not set
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
# CONFIG_FEATURE_TOP_SMP_PROCESS is not set
# CONFIG_FEATURE_TOPMEM is not set
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
# CONFIG_SHELL_ASH is not set
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
# CONFIG_SHELL_HUSH is not set
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_toybox_combined_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_toybox_combined_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_toybox_combinedintaware_spec_config1.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y


==> data/editors/patch_toybox_combinedintaware_spec_config2.txt <==
#
# Automatically generated make config: don't edit
# Busybox version: 1.36.0
# Thu Mar 16 23:52:58 2023
#
CONFIG_HAVE_DOT_CONFIG=y

#
# Settings
#
CONFIG_DESKTOP=y
# CONFIG_EXTRA_COMPAT is not set
# CONFIG_FEDORA_COMPAT is not set
CONFIG_INCLUDE_SUSv2=y
CONFIG_LONG_OPTS=y
CONFIG_SHOW_USAGE=y
CONFIG_FEATURE_VERBOSE_USAGE=y
CONFIG_FEATURE_COMPRESS_USAGE=y
CONFIG_LFS=y
# CONFIG_PAM is not set
CONFIG_FEATURE_DEVPTS=y
CONFIG_FEATURE_UTMP=y
CONFIG_FEATURE_WTMP=y
CONFIG_FEATURE_PIDFILE=y
CONFIG_PID_FILE_PATH="/var/run"
CONFIG_BUSYBOX=y
CONFIG_FEATURE_SHOW_SCRIPT=y
CONFIG_FEATURE_INSTALLER=y
# CONFIG_INSTALL_NO_USR is not set
CONFIG_FEATURE_SUID=y
CONFIG_FEATURE_SUID_CONFIG=y
CONFIG_FEATURE_SUID_CONFIG_QUIET=y
# CONFIG_FEATURE_PREFER_APPLETS is not set
CONFIG_BUSYBOX_EXEC_PATH="/proc/self/exe"
# CONFIG_SELINUX is not set
# CONFIG_FEATURE_CLEAN_UP is not set
CONFIG_FEATURE_SYSLOG_INFO=y
CONFIG_FEATURE_SYSLOG=y

#
# Build Options
#
# CONFIG_STATIC is not set
# CONFIG_PIE is not set
# CONFIG_NOMMU is not set
# CONFIG_BUILD_LIBBUSYBOX is not set
# CONFIG_FEATURE_LIBBUSYBOX_STATIC is not set
# CONFIG_FEATURE_INDIVIDUAL is not set
# CONFIG_FEATURE_SHARED_BUSYBOX is not set
CONFIG_CROSS_COMPILER_PREFIX=""
CONFIG_SYSROOT=""
CONFIG_EXTRA_CFLAGS=""
CONFIG_EXTRA_LDFLAGS=""
CONFIG_EXTRA_LDLIBS=""
# CONFIG_USE_PORTABLE_CODE is not set
CONFIG_STACK_OPTIMIZATION_386=y
CONFIG_STATIC_LIBGCC=y

#
# Installation Options ("make install" behavior)
#
CONFIG_INSTALL_APPLET_SYMLINKS=y
# CONFIG_INSTALL_APPLET_HARDLINKS is not set
# CONFIG_INSTALL_APPLET_SCRIPT_WRAPPERS is not set
# CONFIG_INSTALL_APPLET_DONT is not set
# CONFIG_INSTALL_SH_APPLET_SYMLINK is not set
# CONFIG_INSTALL_SH_APPLET_HARDLINK is not set
# CONFIG_INSTALL_SH_APPLET_SCRIPT_WRAPPER is not set
CONFIG_PREFIX="./_install"

#
# Debugging Options
#
# CONFIG_DEBUG is not set
# CONFIG_DEBUG_PESSIMIZE is not set
# CONFIG_DEBUG_SANITIZE is not set
# CONFIG_UNIT_TEST is not set
# CONFIG_WERROR is not set
# CONFIG_WARN_SIMPLE_MSG is not set
CONFIG_NO_DEBUG_LIB=y
# CONFIG_DMALLOC is not set
# CONFIG_EFENCE is not set

#
# Library Tuning
#
# CONFIG_FEATURE_USE_BSS_TAIL is not set
CONFIG_FLOAT_DURATION=y
CONFIG_FEATURE_RTMINMAX=y
CONFIG_FEATURE_RTMINMAX_USE_LIBC_DEFINITIONS=y
CONFIG_FEATURE_BUFFERS_USE_MALLOC=y
# CONFIG_FEATURE_BUFFERS_GO_ON_STACK is not set
# CONFIG_FEATURE_BUFFERS_GO_IN_BSS is not set
CONFIG_PASSWORD_MINLEN=6
CONFIG_MD5_SMALL=1
CONFIG_SHA1_SMALL=3
CONFIG_SHA1_HWACCEL=y
CONFIG_SHA256_HWACCEL=y
CONFIG_SHA3_SMALL=1
CONFIG_FEATURE_NON_POSIX_CP=y
# CONFIG_FEATURE_VERBOSE_CP_MESSAGE is not set
CONFIG_FEATURE_USE_SENDFILE=y
CONFIG_FEATURE_COPYBUF_KB=4
CONFIG_MONOTONIC_SYSCALL=y
CONFIG_IOCTL_HEX2STR_ERROR=y
CONFIG_FEATURE_EDITING=y
CONFIG_FEATURE_EDITING_MAX_LEN=1024
# CONFIG_FEATURE_EDITING_VI is not set
CONFIG_FEATURE_EDITING_HISTORY=255
CONFIG_FEATURE_EDITING_SAVEHISTORY=y
# CONFIG_FEATURE_EDITING_SAVE_ON_EXIT is not set
CONFIG_FEATURE_REVERSE_SEARCH=y
CONFIG_FEATURE_TAB_COMPLETION=y
CONFIG_FEATURE_USERNAME_COMPLETION=y
CONFIG_FEATURE_EDITING_FANCY_PROMPT=y
CONFIG_FEATURE_EDITING_WINCH=y
# CONFIG_FEATURE_EDITING_ASK_TERMINAL is not set
# CONFIG_LOCALE_SUPPORT is not set
CONFIG_UNICODE_SUPPORT=y
# CONFIG_UNICODE_USING_LOCALE is not set
# CONFIG_FEATURE_CHECK_UNICODE_IN_ENV is not set
CONFIG_SUBST_WCHAR=63
CONFIG_LAST_SUPPORTED_WCHAR=767
# CONFIG_UNICODE_COMBINING_WCHARS is not set
# CONFIG_UNICODE_WIDE_WCHARS is not set
# CONFIG_UNICODE_BIDI_SUPPORT is not set
# CONFIG_UNICODE_NEUTRAL_TABLE is not set
# CONFIG_UNICODE_PRESERVE_BROKEN is not set
# CONFIG_LOOP_CONFIGURE is not set
# CONFIG_NO_LOOP_CONFIGURE is not set
CONFIG_TRY_LOOP_CONFIGURE=y

#
# Applets
#

#
# Archival Utilities
#
CONFIG_FEATURE_SEAMLESS_XZ=y
CONFIG_FEATURE_SEAMLESS_LZMA=y
CONFIG_FEATURE_SEAMLESS_BZ2=y
CONFIG_FEATURE_SEAMLESS_GZ=y
# CONFIG_FEATURE_SEAMLESS_Z is not set
# CONFIG_AR is not set
# CONFIG_FEATURE_AR_LONG_FILENAMES is not set
# CONFIG_FEATURE_AR_CREATE is not set
# CONFIG_UNCOMPRESS is not set
CONFIG_GUNZIP=y
CONFIG_ZCAT=y
CONFIG_FEATURE_GUNZIP_LONG_OPTIONS=y
CONFIG_BUNZIP2=y
CONFIG_BZCAT=y
CONFIG_UNLZMA=y
CONFIG_LZCAT=y
CONFIG_LZMA=y
CONFIG_UNXZ=y
CONFIG_XZCAT=y
CONFIG_XZ=y
CONFIG_BZIP2=y
CONFIG_BZIP2_SMALL=8
CONFIG_FEATURE_BZIP2_DECOMPRESS=y
CONFIG_CPIO=y
CONFIG_FEATURE_CPIO_O=y
CONFIG_FEATURE_CPIO_P=y
CONFIG_FEATURE_CPIO_IGNORE_DEVNO=y
CONFIG_FEATURE_CPIO_RENUMBER_INODES=y
CONFIG_DPKG=y
CONFIG_DPKG_DEB=y
CONFIG_GZIP=y
CONFIG_FEATURE_GZIP_LONG_OPTIONS=y
CONFIG_GZIP_FAST=0
# CONFIG_FEATURE_GZIP_LEVELS is not set
CONFIG_FEATURE_GZIP_DECOMPRESS=y
CONFIG_LZOP=y
# CONFIG_UNLZOP is not set
# CONFIG_LZOPCAT is not set
# CONFIG_LZOP_COMPR_HIGH is not set
CONFIG_RPM=y
CONFIG_RPM2CPIO=y
CONFIG_TAR=y
CONFIG_FEATURE_TAR_LONG_OPTIONS=y
CONFIG_FEATURE_TAR_CREATE=y
CONFIG_FEATURE_TAR_AUTODETECT=y
CONFIG_FEATURE_TAR_FROM=y
CONFIG_FEATURE_TAR_OLDGNU_COMPATIBILITY=y
CONFIG_FEATURE_TAR_OLDSUN_COMPATIBILITY=y
CONFIG_FEATURE_TAR_GNU_EXTENSIONS=y
CONFIG_FEATURE_TAR_TO_COMMAND=y
CONFIG_FEATURE_TAR_UNAME_GNAME=y
CONFIG_FEATURE_TAR_NOPRESERVE_TIME=y
# CONFIG_FEATURE_TAR_SELINUX is not set
CONFIG_UNZIP=y
CONFIG_FEATURE_UNZIP_CDF=y
CONFIG_FEATURE_UNZIP_BZIP2=y
CONFIG_FEATURE_UNZIP_LZMA=y
CONFIG_FEATURE_UNZIP_XZ=y
# CONFIG_FEATURE_LZMA_FAST is not set

#
# Coreutils
#
CONFIG_FEATURE_VERBOSE=y

#
# Common options for date and touch
#
CONFIG_FEATURE_TIMEZONE=y

#
# Common options for cp and mv
#
CONFIG_FEATURE_PRESERVE_HARDLINKS=y

#
# Common options for df, du, ls
#
CONFIG_FEATURE_HUMAN_READABLE=y
CONFIG_BASENAME=y
CONFIG_CAT=y
CONFIG_FEATURE_CATN=y
CONFIG_FEATURE_CATV=y
CONFIG_CHGRP=y
CONFIG_CHMOD=y
CONFIG_CHOWN=y
CONFIG_FEATURE_CHOWN_LONG_OPTIONS=y
CONFIG_CHROOT=y
CONFIG_CKSUM=y
CONFIG_CRC32=y
CONFIG_COMM=y
CONFIG_CP=y
CONFIG_FEATURE_CP_LONG_OPTIONS=y
CONFIG_FEATURE_CP_REFLINK=y
CONFIG_CUT=y
CONFIG_FEATURE_CUT_REGEX=y
CONFIG_DATE=y
CONFIG_FEATURE_DATE_ISOFMT=y
# CONFIG_FEATURE_DATE_NANO is not set
CONFIG_FEATURE_DATE_COMPAT=y
CONFIG_DD=y
CONFIG_FEATURE_DD_SIGNAL_HANDLING=y
CONFIG_FEATURE_DD_THIRD_STATUS_LINE=y
CONFIG_FEATURE_DD_IBS_OBS=y
CONFIG_FEATURE_DD_STATUS=y
CONFIG_DF=y
CONFIG_FEATURE_DF_FANCY=y
CONFIG_FEATURE_SKIP_ROOTFS=y
CONFIG_DIRNAME=y
CONFIG_DOS2UNIX=y
CONFIG_UNIX2DOS=y
CONFIG_DU=y
CONFIG_FEATURE_DU_DEFAULT_BLOCKSIZE_1K=y
CONFIG_ECHO=y
CONFIG_FEATURE_FANCY_ECHO=y
CONFIG_ENV=y
CONFIG_EXPAND=y
CONFIG_UNEXPAND=y
CONFIG_EXPR=y
CONFIG_EXPR_MATH_SUPPORT_64=y
CONFIG_FACTOR=y
CONFIG_FALSE=y
CONFIG_FOLD=y
CONFIG_HEAD=y
CONFIG_FEATURE_FANCY_HEAD=y
CONFIG_HOSTID=y
CONFIG_ID=y
CONFIG_GROUPS=y
CONFIG_INSTALL=y
CONFIG_FEATURE_INSTALL_LONG_OPTIONS=y
CONFIG_LINK=y
CONFIG_LN=y
CONFIG_LOGNAME=y
CONFIG_LS=y
CONFIG_FEATURE_LS_FILETYPES=y
CONFIG_FEATURE_LS_FOLLOWLINKS=y
CONFIG_FEATURE_LS_RECURSIVE=y
CONFIG_FEATURE_LS_WIDTH=y
CONFIG_FEATURE_LS_SORTFILES=y
CONFIG_FEATURE_LS_TIMESTAMPS=y
CONFIG_FEATURE_LS_USERNAME=y
CONFIG_FEATURE_LS_COLOR=y
CONFIG_FEATURE_LS_COLOR_IS_DEFAULT=y
CONFIG_MD5SUM=y
CONFIG_SHA1SUM=y
CONFIG_SHA256SUM=y
CONFIG_SHA512SUM=y
CONFIG_SHA3SUM=y

#
# Common options for md5sum, sha1sum, sha256sum, sha512sum, sha3sum
#
CONFIG_FEATURE_MD5_SHA1_SUM_CHECK=y
CONFIG_MKDIR=y
CONFIG_MKFIFO=y
CONFIG_MKNOD=y
CONFIG_MKTEMP=y
CONFIG_MV=y
CONFIG_NICE=y
CONFIG_NL=y
CONFIG_NOHUP=y
CONFIG_NPROC=y
CONFIG_OD=y
CONFIG_PASTE=y
CONFIG_PRINTENV=y
CONFIG_PRINTF=y
CONFIG_PWD=y
CONFIG_READLINK=y
CONFIG_FEATURE_READLINK_FOLLOW=y
CONFIG_REALPATH=y
CONFIG_RM=y
CONFIG_RMDIR=y
CONFIG_SEQ=y
CONFIG_SHRED=y
CONFIG_SHUF=y
CONFIG_SLEEP=y
CONFIG_FEATURE_FANCY_SLEEP=y
CONFIG_SORT=y
CONFIG_FEATURE_SORT_BIG=y
# CONFIG_FEATURE_SORT_OPTIMIZE_MEMORY is not set
CONFIG_SPLIT=y
CONFIG_FEATURE_SPLIT_FANCY=y
CONFIG_STAT=y
CONFIG_FEATURE_STAT_FORMAT=y
CONFIG_FEATURE_STAT_FILESYSTEM=y
CONFIG_STTY=y
CONFIG_SUM=y
CONFIG_SYNC=y
CONFIG_FEATURE_SYNC_FANCY=y
CONFIG_FSYNC=y
CONFIG_TAC=y
CONFIG_TAIL=y
CONFIG_FEATURE_FANCY_TAIL=y
CONFIG_TEE=y
CONFIG_FEATURE_TEE_USE_BLOCK_IO=y
CONFIG_TEST=y
CONFIG_TEST1=y
CONFIG_TEST2=y
CONFIG_FEATURE_TEST_64=y
CONFIG_TIMEOUT=y
CONFIG_TOUCH=y
CONFIG_FEATURE_TOUCH_SUSV3=y
CONFIG_TR=y
CONFIG_FEATURE_TR_CLASSES=y
CONFIG_FEATURE_TR_EQUIV=y
CONFIG_TRUE=y
CONFIG_TRUNCATE=y
CONFIG_TSORT=y
CONFIG_TTY=y
CONFIG_UNAME=y
CONFIG_UNAME_OSNAME="GNU/Linux"
CONFIG_BB_ARCH=y
CONFIG_UNIQ=y
CONFIG_UNLINK=y
CONFIG_USLEEP=y
CONFIG_UUDECODE=y
CONFIG_BASE32=y
CONFIG_BASE64=y
CONFIG_UUENCODE=y
CONFIG_WC=y
CONFIG_FEATURE_WC_LARGE=y
CONFIG_WHO=y
CONFIG_W=y
CONFIG_USERS=y
CONFIG_WHOAMI=y
CONFIG_YES=y

#
# Console Utilities
#
CONFIG_CHVT=y
CONFIG_CLEAR=y
CONFIG_DEALLOCVT=y
CONFIG_DUMPKMAP=y
CONFIG_FGCONSOLE=y
CONFIG_KBD_MODE=y
CONFIG_LOADFONT=y
CONFIG_SETFONT=y
CONFIG_FEATURE_SETFONT_TEXTUAL_MAP=y
CONFIG_DEFAULT_SETFONT_DIR=""

#
# Common options for loadfont and setfont
#
CONFIG_FEATURE_LOADFONT_PSF2=y
CONFIG_FEATURE_LOADFONT_RAW=y
CONFIG_LOADKMAP=y
CONFIG_OPENVT=y
CONFIG_RESET=y
CONFIG_RESIZE=y
CONFIG_FEATURE_RESIZE_PRINT=y
CONFIG_SETCONSOLE=y
CONFIG_FEATURE_SETCONSOLE_LONG_OPTIONS=y
CONFIG_SETKEYCODES=y
CONFIG_SETLOGCONS=y
CONFIG_SHOWKEY=y

#
# Debian Utilities
#
CONFIG_PIPE_PROGRESS=y
CONFIG_RUN_PARTS=y
CONFIG_FEATURE_RUN_PARTS_LONG_OPTIONS=y
CONFIG_FEATURE_RUN_PARTS_FANCY=y
CONFIG_START_STOP_DAEMON=y
CONFIG_FEATURE_START_STOP_DAEMON_LONG_OPTIONS=y
CONFIG_FEATURE_START_STOP_DAEMON_FANCY=y
CONFIG_WHICH=y

#
# klibc-utils
#
# CONFIG_MINIPS is not set
# CONFIG_NUKE is not set
CONFIG_RESUME=y
CONFIG_RUN_INIT=y

#
# Editors
#
CONFIG_AWK=y
CONFIG_FEATURE_AWK_LIBM=y
CONFIG_FEATURE_AWK_GNU_EXTENSIONS=y
CONFIG_CMP=y
CONFIG_DIFF=y
CONFIG_FEATURE_DIFF_LONG_OPTIONS=y
CONFIG_FEATURE_DIFF_DIR=y
CONFIG_ED=y
CONFIG_PATCH=y
CONFIG_SED=y
CONFIG_VI=y
CONFIG_FEATURE_VI_MAX_LEN=4096
# CONFIG_FEATURE_VI_8BIT is not set
CONFIG_FEATURE_VI_COLON=y
CONFIG_FEATURE_VI_COLON_EXPAND=y
CONFIG_FEATURE_VI_YANKMARK=y
CONFIG_FEATURE_VI_SEARCH=y
# CONFIG_FEATURE_VI_REGEX_SEARCH is not set
CONFIG_FEATURE_VI_USE_SIGNALS=y
CONFIG_FEATURE_VI_DOT_CMD=y
CONFIG_FEATURE_VI_READONLY=y
CONFIG_FEATURE_VI_SETOPTS=y
CONFIG_FEATURE_VI_SET=y
CONFIG_FEATURE_VI_WIN_RESIZE=y
CONFIG_FEATURE_VI_ASK_TERMINAL=y
CONFIG_FEATURE_VI_UNDO=y
CONFIG_FEATURE_VI_UNDO_QUEUE=y
CONFIG_FEATURE_VI_UNDO_QUEUE_MAX=256
CONFIG_FEATURE_VI_VERBOSE_STATUS=y
CONFIG_FEATURE_ALLOW_EXEC=y

#
# Finding Utilities
#
CONFIG_FIND=y
CONFIG_FEATURE_FIND_PRINT0=y
CONFIG_FEATURE_FIND_MTIME=y
CONFIG_FEATURE_FIND_ATIME=y
CONFIG_FEATURE_FIND_CTIME=y
CONFIG_FEATURE_FIND_MMIN=y
CONFIG_FEATURE_FIND_AMIN=y
CONFIG_FEATURE_FIND_CMIN=y
CONFIG_FEATURE_FIND_PERM=y
CONFIG_FEATURE_FIND_TYPE=y
CONFIG_FEATURE_FIND_EXECUTABLE=y
CONFIG_FEATURE_FIND_XDEV=y
CONFIG_FEATURE_FIND_MAXDEPTH=y
CONFIG_FEATURE_FIND_NEWER=y
CONFIG_FEATURE_FIND_INUM=y
CONFIG_FEATURE_FIND_SAMEFILE=y
CONFIG_FEATURE_FIND_EXEC=y
CONFIG_FEATURE_FIND_EXEC_PLUS=y
CONFIG_FEATURE_FIND_USER=y
CONFIG_FEATURE_FIND_GROUP=y
CONFIG_FEATURE_FIND_NOT=y
CONFIG_FEATURE_FIND_DEPTH=y
CONFIG_FEATURE_FIND_PAREN=y
CONFIG_FEATURE_FIND_SIZE=y
CONFIG_FEATURE_FIND_PRUNE=y
CONFIG_FEATURE_FIND_QUIT=y
CONFIG_FEATURE_FIND_DELETE=y
CONFIG_FEATURE_FIND_EMPTY=y
CONFIG_FEATURE_FIND_PATH=y
CONFIG_FEATURE_FIND_REGEX=y
# CONFIG_FEATURE_FIND_CONTEXT is not set
CONFIG_FEATURE_FIND_LINKS=y
CONFIG_GREP=y
CONFIG_EGREP=y
CONFIG_FGREP=y
CONFIG_FEATURE_GREP_CONTEXT=y
CONFIG_XARGS=y
CONFIG_FEATURE_XARGS_SUPPORT_CONFIRMATION=y
CONFIG_FEATURE_XARGS_SUPPORT_QUOTES=y
CONFIG_FEATURE_XARGS_SUPPORT_TERMOPT=y
CONFIG_FEATURE_XARGS_SUPPORT_ZERO_TERM=y
CONFIG_FEATURE_XARGS_SUPPORT_REPL_STR=y
CONFIG_FEATURE_XARGS_SUPPORT_PARALLEL=y
CONFIG_FEATURE_XARGS_SUPPORT_ARGS_FILE=y

#
# Init Utilities
#
CONFIG_BOOTCHARTD=y
CONFIG_FEATURE_BOOTCHARTD_BLOATED_HEADER=y
CONFIG_FEATURE_BOOTCHARTD_CONFIG_FILE=y
CONFIG_HALT=y
CONFIG_POWEROFF=y
CONFIG_REBOOT=y
CONFIG_FEATURE_WAIT_FOR_INIT=y
# CONFIG_FEATURE_CALL_TELINIT is not set
CONFIG_TELINIT_PATH=""
CONFIG_INIT=y
CONFIG_LINUXRC=y
CONFIG_FEATURE_USE_INITTAB=y
# CONFIG_FEATURE_KILL_REMOVED is not set
CONFIG_FEATURE_KILL_DELAY=0
CONFIG_FEATURE_INIT_SCTTY=y
CONFIG_FEATURE_INIT_SYSLOG=y
CONFIG_FEATURE_INIT_QUIET=y
# CONFIG_FEATURE_INIT_COREDUMPS is not set
CONFIG_INIT_TERMINAL_TYPE="linux"
CONFIG_FEATURE_INIT_MODIFY_CMDLINE=y

#
# Login/Password Management Utilities
#
CONFIG_FEATURE_SHADOWPASSWDS=y
CONFIG_USE_BB_PWD_GRP=y
CONFIG_USE_BB_SHADOW=y
CONFIG_USE_BB_CRYPT=y
CONFIG_USE_BB_CRYPT_SHA=y
CONFIG_ADD_SHELL=y
CONFIG_REMOVE_SHELL=y
CONFIG_ADDGROUP=y
CONFIG_FEATURE_ADDUSER_TO_GROUP=y
CONFIG_ADDUSER=y
# CONFIG_FEATURE_CHECK_NAMES is not set
CONFIG_LAST_ID=60000
CONFIG_FIRST_SYSTEM_ID=100
CONFIG_LAST_SYSTEM_ID=999
CONFIG_CHPASSWD=y
CONFIG_FEATURE_DEFAULT_PASSWD_ALGO="des"
CONFIG_CRYPTPW=y
CONFIG_MKPASSWD=y
CONFIG_DELUSER=y
CONFIG_DELGROUP=y
CONFIG_FEATURE_DEL_USER_FROM_GROUP=y
CONFIG_GETTY=y
CONFIG_LOGIN=y
# CONFIG_LOGIN_SESSION_AS_CHILD is not set
CONFIG_LOGIN_SCRIPTS=y
CONFIG_FEATURE_NOLOGIN=y
CONFIG_FEATURE_SECURETTY=y
CONFIG_PASSWD=y
CONFIG_FEATURE_PASSWD_WEAK_CHECK=y
CONFIG_SU=y
CONFIG_FEATURE_SU_SYSLOG=y
CONFIG_FEATURE_SU_CHECKS_SHELLS=y
# CONFIG_FEATURE_SU_BLANK_PW_NEEDS_SECURE_TTY is not set
CONFIG_SULOGIN=y
CONFIG_VLOCK=y

#
# Linux Ext2 FS Progs
#
CONFIG_CHATTR=y
CONFIG_FSCK=y
CONFIG_LSATTR=y
# CONFIG_TUNE2FS is not set

#
# Linux Module Utilities
#
CONFIG_MODPROBE_SMALL=y
CONFIG_DEPMOD=y
CONFIG_INSMOD=y
CONFIG_LSMOD=y
# CONFIG_FEATURE_LSMOD_PRETTY_2_6_OUTPUT is not set
CONFIG_MODINFO=y
CONFIG_MODPROBE=y
# CONFIG_FEATURE_MODPROBE_BLACKLIST is not set
CONFIG_RMMOD=y

#
# Options common to multiple modutils
#
CONFIG_FEATURE_CMDLINE_MODULE_OPTIONS=y
CONFIG_FEATURE_MODPROBE_SMALL_CHECK_ALREADY_LOADED=y
# CONFIG_FEATURE_2_4_MODULES is not set
# CONFIG_FEATURE_INSMOD_VERSION_CHECKING is not set
# CONFIG_FEATURE_INSMOD_KSYMOOPS_SYMBOLS is not set
# CONFIG_FEATURE_INSMOD_LOADINKMEM is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP is not set
# CONFIG_FEATURE_INSMOD_LOAD_MAP_FULL is not set
# CONFIG_FEATURE_CHECK_TAINTED_MODULE is not set
# CONFIG_FEATURE_INSMOD_TRY_MMAP is not set
# CONFIG_FEATURE_MODUTILS_ALIAS is not set
# CONFIG_FEATURE_MODUTILS_SYMBOLS is not set
CONFIG_DEFAULT_MODULES_DIR="/lib/modules"
CONFIG_DEFAULT_DEPMOD_FILE="modules.dep"

#
# Linux System Utilities
#
CONFIG_ACPID=y
CONFIG_FEATURE_ACPID_COMPAT=y
CONFIG_BLKDISCARD=y
CONFIG_BLKID=y
CONFIG_FEATURE_BLKID_TYPE=y
CONFIG_BLOCKDEV=y
CONFIG_CAL=y
CONFIG_CHRT=y
CONFIG_DMESG=y
CONFIG_FEATURE_DMESG_PRETTY=y
CONFIG_EJECT=y
CONFIG_FEATURE_EJECT_SCSI=y
CONFIG_FALLOCATE=y
CONFIG_FATATTR=y
CONFIG_FBSET=y
CONFIG_FEATURE_FBSET_FANCY=y
CONFIG_FEATURE_FBSET_READMODE=y
CONFIG_FDFORMAT=y
CONFIG_FDISK=y
# CONFIG_FDISK_SUPPORT_LARGE_DISKS is not set
CONFIG_FEATURE_FDISK_WRITABLE=y
# CONFIG_FEATURE_AIX_LABEL is not set
# CONFIG_FEATURE_SGI_LABEL is not set
# CONFIG_FEATURE_SUN_LABEL is not set
# CONFIG_FEATURE_OSF_LABEL is not set
# CONFIG_FEATURE_GPT_LABEL is not set
CONFIG_FEATURE_FDISK_ADVANCED=y
CONFIG_FINDFS=y
CONFIG_FLOCK=y
CONFIG_FDFLUSH=y
CONFIG_FREERAMDISK=y
CONFIG_FSCK_MINIX=y
CONFIG_FSFREEZE=y
CONFIG_FSTRIM=y
CONFIG_GETOPT=y
CONFIG_FEATURE_GETOPT_LONG=y
CONFIG_HEXDUMP=y
CONFIG_HD=y
CONFIG_XXD=y
CONFIG_HWCLOCK=y
# CONFIG_FEATURE_HWCLOCK_ADJTIME_FHS is not set
CONFIG_IONICE=y
CONFIG_IPCRM=y
CONFIG_IPCS=y
CONFIG_LAST=y
CONFIG_FEATURE_LAST_FANCY=y
CONFIG_LOSETUP=y
CONFIG_LSPCI=y
CONFIG_LSUSB=y
CONFIG_MDEV=y
CONFIG_FEATURE_MDEV_CONF=y
CONFIG_FEATURE_MDEV_RENAME=y
CONFIG_FEATURE_MDEV_RENAME_REGEXP=y
CONFIG_FEATURE_MDEV_EXEC=y
CONFIG_FEATURE_MDEV_LOAD_FIRMWARE=y
CONFIG_FEATURE_MDEV_DAEMON=y
CONFIG_MESG=y
CONFIG_FEATURE_MESG_ENABLE_ONLY_GROUP=y
CONFIG_MKE2FS=y
CONFIG_MKFS_EXT2=y
CONFIG_MKFS_MINIX=y
CONFIG_FEATURE_MINIX2=y
# CONFIG_MKFS_REISER is not set
CONFIG_MKDOSFS=y
CONFIG_MKFS_VFAT=y
CONFIG_MKSWAP=y
CONFIG_FEATURE_MKSWAP_UUID=y
CONFIG_MORE=y
CONFIG_MOUNT=y
CONFIG_FEATURE_MOUNT_FAKE=y
CONFIG_FEATURE_MOUNT_VERBOSE=y
# CONFIG_FEATURE_MOUNT_HELPERS is not set
CONFIG_FEATURE_MOUNT_LABEL=y
# CONFIG_FEATURE_MOUNT_NFS is not set
CONFIG_FEATURE_MOUNT_CIFS=y
CONFIG_FEATURE_MOUNT_FLAGS=y
CONFIG_FEATURE_MOUNT_FSTAB=y
CONFIG_FEATURE_MOUNT_OTHERTAB=y
CONFIG_MOUNTPOINT=y
CONFIG_NOLOGIN=y
# CONFIG_NOLOGIN_DEPENDENCIES is not set
CONFIG_NSENTER=y
CONFIG_PIVOT_ROOT=y
CONFIG_RDATE=y
CONFIG_RDEV=y
CONFIG_READPROFILE=y
CONFIG_RENICE=y
CONFIG_REV=y
CONFIG_RTCWAKE=y
CONFIG_SCRIPT=y
CONFIG_SCRIPTREPLAY=y
CONFIG_SETARCH=y
CONFIG_LINUX32=y
CONFIG_LINUX64=y
CONFIG_SETPRIV=y
CONFIG_FEATURE_SETPRIV_DUMP=y
CONFIG_FEATURE_SETPRIV_CAPABILITIES=y
CONFIG_FEATURE_SETPRIV_CAPABILITY_NAMES=y
CONFIG_SETSID=y
CONFIG_SWAPON=y
CONFIG_FEATURE_SWAPON_DISCARD=y
CONFIG_FEATURE_SWAPON_PRI=y
CONFIG_SWAPOFF=y
CONFIG_FEATURE_SWAPONOFF_LABEL=y
CONFIG_SWITCH_ROOT=y
CONFIG_TASKSET=y
CONFIG_FEATURE_TASKSET_FANCY=y
CONFIG_FEATURE_TASKSET_CPULIST=y
CONFIG_UEVENT=y
CONFIG_UMOUNT=y
CONFIG_FEATURE_UMOUNT_ALL=y
CONFIG_UNSHARE=y
CONFIG_WALL=y

#
# Common options for mount/umount
#
CONFIG_FEATURE_MOUNT_LOOP=y
CONFIG_FEATURE_MOUNT_LOOP_CREATE=y
# CONFIG_FEATURE_MTAB_SUPPORT is not set
CONFIG_VOLUMEID=y

#
# Filesystem/Volume identification
#
CONFIG_FEATURE_VOLUMEID_BCACHE=y
CONFIG_FEATURE_VOLUMEID_BTRFS=y
CONFIG_FEATURE_VOLUMEID_CRAMFS=y
CONFIG_FEATURE_VOLUMEID_EROFS=y
CONFIG_FEATURE_VOLUMEID_EXFAT=y
CONFIG_FEATURE_VOLUMEID_EXT=y
CONFIG_FEATURE_VOLUMEID_F2FS=y
CONFIG_FEATURE_VOLUMEID_FAT=y
CONFIG_FEATURE_VOLUMEID_HFS=y
CONFIG_FEATURE_VOLUMEID_ISO9660=y
CONFIG_FEATURE_VOLUMEID_JFS=y
CONFIG_FEATURE_VOLUMEID_LFS=y
CONFIG_FEATURE_VOLUMEID_LINUXRAID=y
CONFIG_FEATURE_VOLUMEID_LINUXSWAP=y
CONFIG_FEATURE_VOLUMEID_LUKS=y
CONFIG_FEATURE_VOLUMEID_MINIX=y
CONFIG_FEATURE_VOLUMEID_NILFS=y
CONFIG_FEATURE_VOLUMEID_NTFS=y
CONFIG_FEATURE_VOLUMEID_OCFS2=y
CONFIG_FEATURE_VOLUMEID_REISERFS=y
CONFIG_FEATURE_VOLUMEID_ROMFS=y
CONFIG_FEATURE_VOLUMEID_SQUASHFS=y
CONFIG_FEATURE_VOLUMEID_SYSV=y
CONFIG_FEATURE_VOLUMEID_UBIFS=y
CONFIG_FEATURE_VOLUMEID_UDF=y
CONFIG_FEATURE_VOLUMEID_XFS=y

#
# Miscellaneous Utilities
#
CONFIG_ADJTIMEX=y
CONFIG_ASCII=y
# CONFIG_BBCONFIG is not set
# CONFIG_FEATURE_COMPRESS_BBCONFIG is not set
CONFIG_BC=y
CONFIG_DC=y
CONFIG_FEATURE_DC_BIG=y
# CONFIG_FEATURE_DC_LIBM is not set
CONFIG_FEATURE_BC_INTERACTIVE=y
CONFIG_FEATURE_BC_LONG_OPTIONS=y
CONFIG_BEEP=y
CONFIG_FEATURE_BEEP_FREQ=4000
CONFIG_FEATURE_BEEP_LENGTH_MS=30
CONFIG_CHAT=y
CONFIG_FEATURE_CHAT_NOFAIL=y
# CONFIG_FEATURE_CHAT_TTY_HIFI is not set
CONFIG_FEATURE_CHAT_IMPLICIT_CR=y
CONFIG_FEATURE_CHAT_SWALLOW_OPTS=y
CONFIG_FEATURE_CHAT_SEND_ESCAPES=y
CONFIG_FEATURE_CHAT_VAR_ABORT_LEN=y
CONFIG_FEATURE_CHAT_CLR_ABORT=y
CONFIG_CONSPY=y
CONFIG_CROND=y
CONFIG_FEATURE_CROND_D=y
CONFIG_FEATURE_CROND_CALL_SENDMAIL=y
CONFIG_FEATURE_CROND_SPECIAL_TIMES=y
CONFIG_FEATURE_CROND_DIR="/var/spool/cron"
CONFIG_CRONTAB=y
# CONFIG_DEVFSD is not set
# CONFIG_DEVFSD_MODLOAD is not set
# CONFIG_DEVFSD_FG_NP is not set
# CONFIG_DEVFSD_VERBOSE is not set
# CONFIG_FEATURE_DEVFS is not set
CONFIG_DEVMEM=y
CONFIG_FBSPLASH=y
# CONFIG_FLASH_ERASEALL is not set
# CONFIG_FLASH_LOCK is not set
# CONFIG_FLASH_UNLOCK is not set
# CONFIG_FLASHCP is not set
CONFIG_HDPARM=y
CONFIG_FEATURE_HDPARM_GET_IDENTITY=y
CONFIG_FEATURE_HDPARM_HDIO_SCAN_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_UNREGISTER_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_DRIVE_RESET=y
CONFIG_FEATURE_HDPARM_HDIO_TRISTATE_HWIF=y
CONFIG_FEATURE_HDPARM_HDIO_GETSET_DMA=y
CONFIG_HEXEDIT=y
CONFIG_I2CGET=y
CONFIG_I2CSET=y
CONFIG_I2CDUMP=y
CONFIG_I2CDETECT=y
CONFIG_I2CTRANSFER=y
# CONFIG_INOTIFYD is not set
CONFIG_LESS=y
CONFIG_FEATURE_LESS_MAXLINES=9999999
CONFIG_FEATURE_LESS_BRACKETS=y
CONFIG_FEATURE_LESS_FLAGS=y
CONFIG_FEATURE_LESS_TRUNCATE=y
CONFIG_FEATURE_LESS_MARKS=y
CONFIG_FEATURE_LESS_REGEXP=y
CONFIG_FEATURE_LESS_WINCH=y
CONFIG_FEATURE_LESS_ASK_TERMINAL=y
CONFIG_FEATURE_LESS_DASHCMD=y
CONFIG_FEATURE_LESS_LINENUMS=y
CONFIG_FEATURE_LESS_RAW=y
CONFIG_FEATURE_LESS_ENV=y
CONFIG_LSSCSI=y
CONFIG_MAKEDEVS=y
# CONFIG_FEATURE_MAKEDEVS_LEAF is not set
CONFIG_FEATURE_MAKEDEVS_TABLE=y
CONFIG_MAN=y
CONFIG_MICROCOM=y
CONFIG_MIM=y
CONFIG_MT=y
CONFIG_NANDWRITE=y
CONFIG_NANDDUMP=y
CONFIG_PARTPROBE=y
CONFIG_RAIDAUTORUN=y
CONFIG_READAHEAD=y
# CONFIG_RFKILL is not set
CONFIG_RUNLEVEL=y
CONFIG_RX=y
CONFIG_SEEDRNG=y
CONFIG_SETFATTR=y
CONFIG_SETSERIAL=y
CONFIG_STRINGS=y
CONFIG_TIME=y
CONFIG_TREE=y
CONFIG_TS=y
CONFIG_TTYSIZE=y
CONFIG_UBIATTACH=y
CONFIG_UBIDETACH=y
CONFIG_UBIMKVOL=y
CONFIG_UBIRMVOL=y
CONFIG_UBIRSVOL=y
CONFIG_UBIUPDATEVOL=y
CONFIG_UBIRENAME=y
CONFIG_VOLNAME=y
CONFIG_WATCHDOG=y
# CONFIG_FEATURE_WATCHDOG_OPEN_TWICE is not set

#
# Networking Utilities
#
CONFIG_FEATURE_IPV6=y
# CONFIG_FEATURE_UNIX_LOCAL is not set
CONFIG_FEATURE_PREFER_IPV4_ADDRESS=y
# CONFIG_VERBOSE_RESOLUTION_ERRORS is not set
# CONFIG_FEATURE_ETC_NETWORKS is not set
# CONFIG_FEATURE_ETC_SERVICES is not set
CONFIG_FEATURE_HWIB=y
# CONFIG_FEATURE_TLS_SHA1 is not set
CONFIG_ARP=y
CONFIG_ARPING=y
CONFIG_BRCTL=y
CONFIG_FEATURE_BRCTL_FANCY=y
CONFIG_FEATURE_BRCTL_SHOW=y
CONFIG_DNSD=y
CONFIG_ETHER_WAKE=y
CONFIG_FTPD=y
CONFIG_FEATURE_FTPD_WRITE=y
CONFIG_FEATURE_FTPD_ACCEPT_BROKEN_LIST=y
CONFIG_FEATURE_FTPD_AUTHENTICATION=y
CONFIG_FTPGET=y
CONFIG_FTPPUT=y
CONFIG_FEATURE_FTPGETPUT_LONG_OPTIONS=y
CONFIG_HOSTNAME=y
CONFIG_DNSDOMAINNAME=y
CONFIG_HTTPD=y
CONFIG_FEATURE_HTTPD_PORT_DEFAULT=80
CONFIG_FEATURE_HTTPD_RANGES=y
CONFIG_FEATURE_HTTPD_SETUID=y
CONFIG_FEATURE_HTTPD_BASIC_AUTH=y
CONFIG_FEATURE_HTTPD_AUTH_MD5=y
CONFIG_FEATURE_HTTPD_CGI=y
CONFIG_FEATURE_HTTPD_CONFIG_WITH_SCRIPT_INTERPR=y
CONFIG_FEATURE_HTTPD_SET_REMOTE_PORT_TO_ENV=y
CONFIG_FEATURE_HTTPD_ENCODE_URL_STR=y
CONFIG_FEATURE_HTTPD_ERROR_PAGES=y
CONFIG_FEATURE_HTTPD_PROXY=y
CONFIG_FEATURE_HTTPD_GZIP=y
CONFIG_FEATURE_HTTPD_ETAG=y
CONFIG_FEATURE_HTTPD_LAST_MODIFIED=y
CONFIG_FEATURE_HTTPD_DATE=y
CONFIG_FEATURE_HTTPD_ACL_IP=y
CONFIG_IFCONFIG=y
CONFIG_FEATURE_IFCONFIG_STATUS=y
CONFIG_FEATURE_IFCONFIG_SLIP=y
CONFIG_FEATURE_IFCONFIG_MEMSTART_IOADDR_IRQ=y
CONFIG_FEATURE_IFCONFIG_HW=y
CONFIG_FEATURE_IFCONFIG_BROADCAST_PLUS=y
CONFIG_IFENSLAVE=y
CONFIG_IFPLUGD=y
CONFIG_IFUP=y
CONFIG_IFDOWN=y
CONFIG_IFUPDOWN_IFSTATE_PATH="/var/run/ifstate"
CONFIG_FEATURE_IFUPDOWN_IP=y
CONFIG_FEATURE_IFUPDOWN_IPV4=y
CONFIG_FEATURE_IFUPDOWN_IPV6=y
CONFIG_FEATURE_IFUPDOWN_MAPPING=y
# CONFIG_FEATURE_IFUPDOWN_EXTERNAL_DHCP is not set
CONFIG_INETD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_ECHO=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DISCARD=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_TIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_DAYTIME=y
CONFIG_FEATURE_INETD_SUPPORT_BUILTIN_CHARGEN=y
# CONFIG_FEATURE_INETD_RPC is not set
CONFIG_IP=y
CONFIG_IPADDR=y
CONFIG_IPLINK=y
CONFIG_IPROUTE=y
CONFIG_IPTUNNEL=y
CONFIG_IPRULE=y
CONFIG_IPNEIGH=y
CONFIG_FEATURE_IP_ADDRESS=y
CONFIG_FEATURE_IP_LINK=y
CONFIG_FEATURE_IP_ROUTE=y
CONFIG_FEATURE_IP_ROUTE_DIR="/etc/iproute2"
CONFIG_FEATURE_IP_TUNNEL=y
CONFIG_FEATURE_IP_RULE=y
CONFIG_FEATURE_IP_NEIGH=y
# CONFIG_FEATURE_IP_RARE_PROTOCOLS is not set
CONFIG_IPCALC=y
CONFIG_FEATURE_IPCALC_LONG_OPTIONS=y
CONFIG_FEATURE_IPCALC_FANCY=y
CONFIG_FAKEIDENTD=y
CONFIG_NAMEIF=y
CONFIG_FEATURE_NAMEIF_EXTENDED=y
CONFIG_NBDCLIENT=y
CONFIG_NC=y
# CONFIG_NETCAT is not set
CONFIG_NC_SERVER=y
CONFIG_NC_EXTRA=y
CONFIG_NC_110_COMPAT=y
CONFIG_NETSTAT=y
CONFIG_FEATURE_NETSTAT_WIDE=y
CONFIG_FEATURE_NETSTAT_PRG=y
CONFIG_NSLOOKUP=y
CONFIG_FEATURE_NSLOOKUP_BIG=y
CONFIG_FEATURE_NSLOOKUP_LONG_OPTIONS=y
CONFIG_NTPD=y
CONFIG_FEATURE_NTPD_SERVER=y
CONFIG_FEATURE_NTPD_CONF=y
CONFIG_FEATURE_NTP_AUTH=y
CONFIG_PING=y
CONFIG_PING6=y
CONFIG_FEATURE_FANCY_PING=y
CONFIG_PSCAN=y
CONFIG_ROUTE=y
CONFIG_SLATTACH=y
CONFIG_SSL_CLIENT=y
CONFIG_TC=y
CONFIG_FEATURE_TC_INGRESS=y
CONFIG_TCPSVD=y
CONFIG_UDPSVD=y
CONFIG_TELNET=y
CONFIG_FEATURE_TELNET_TTYPE=y
CONFIG_FEATURE_TELNET_AUTOLOGIN=y
CONFIG_FEATURE_TELNET_WIDTH=y
CONFIG_TELNETD=y
CONFIG_FEATURE_TELNETD_STANDALONE=y
CONFIG_FEATURE_TELNETD_PORT_DEFAULT=23
CONFIG_FEATURE_TELNETD_INETD_WAIT=y
CONFIG_TFTP=y
CONFIG_FEATURE_TFTP_PROGRESS_BAR=y
CONFIG_FEATURE_TFTP_HPA_COMPAT=y
CONFIG_TFTPD=y
CONFIG_FEATURE_TFTP_GET=y
CONFIG_FEATURE_TFTP_PUT=y
CONFIG_FEATURE_TFTP_BLOCKSIZE=y
# CONFIG_TFTP_DEBUG is not set
CONFIG_TLS=y
CONFIG_TRACEROUTE=y
CONFIG_TRACEROUTE6=y
CONFIG_FEATURE_TRACEROUTE_VERBOSE=y
CONFIG_FEATURE_TRACEROUTE_USE_ICMP=y
CONFIG_TUNCTL=y
CONFIG_FEATURE_TUNCTL_UG=y
CONFIG_VCONFIG=y
CONFIG_WGET=y
CONFIG_FEATURE_WGET_LONG_OPTIONS=y
CONFIG_FEATURE_WGET_STATUSBAR=y
CONFIG_FEATURE_WGET_FTP=y
CONFIG_FEATURE_WGET_AUTHENTICATION=y
CONFIG_FEATURE_WGET_TIMEOUT=y
CONFIG_FEATURE_WGET_HTTPS=y
CONFIG_FEATURE_WGET_OPENSSL=y
CONFIG_WHOIS=y
CONFIG_ZCIP=y
CONFIG_UDHCPD=y
# CONFIG_FEATURE_UDHCPD_BASE_IP_ON_MAC is not set
CONFIG_FEATURE_UDHCPD_WRITE_LEASES_EARLY=y
CONFIG_DHCPD_LEASES_FILE="/var/lib/misc/udhcpd.leases"
CONFIG_DUMPLEASES=y
CONFIG_DHCPRELAY=y
CONFIG_UDHCPC=y
CONFIG_FEATURE_UDHCPC_ARPING=y
CONFIG_FEATURE_UDHCPC_SANITIZEOPT=y
CONFIG_UDHCPC_DEFAULT_SCRIPT="/usr/share/udhcpc/default.script"
CONFIG_UDHCPC6_DEFAULT_SCRIPT="/usr/share/udhcpc/default6.script"
CONFIG_UDHCPC6=y
CONFIG_FEATURE_UDHCPC6_RFC3646=y
CONFIG_FEATURE_UDHCPC6_RFC4704=y
CONFIG_FEATURE_UDHCPC6_RFC4833=y
CONFIG_FEATURE_UDHCPC6_RFC5970=y

#
# Common options for DHCP applets
#
CONFIG_UDHCPC_DEFAULT_INTERFACE="eth0"
# CONFIG_FEATURE_UDHCP_PORT is not set
CONFIG_UDHCP_DEBUG=2
CONFIG_UDHCPC_SLACK_FOR_BUGGY_SERVERS=80
CONFIG_FEATURE_UDHCP_RFC3397=y
CONFIG_FEATURE_UDHCP_8021Q=y
CONFIG_IFUPDOWN_UDHCPC_CMD_OPTIONS="-R -n"

#
# Print Utilities
#
CONFIG_LPD=y
CONFIG_LPR=y
CONFIG_LPQ=y

#
# Mail Utilities
#
CONFIG_FEATURE_MIME_CHARSET="us-ascii"
CONFIG_MAKEMIME=y
CONFIG_POPMAILDIR=y
CONFIG_FEATURE_POPMAILDIR_DELIVERY=y
CONFIG_REFORMIME=y
CONFIG_FEATURE_REFORMIME_COMPAT=y
CONFIG_SENDMAIL=y

#
# Process Utilities
#
# CONFIG_FEATURE_FAST_TOP is not set
CONFIG_FEATURE_SHOW_THREADS=y
CONFIG_FREE=y
CONFIG_FUSER=y
CONFIG_IOSTAT=y
CONFIG_KILL=y
CONFIG_KILLALL=y
CONFIG_KILLALL5=y
CONFIG_LSOF=y
CONFIG_MPSTAT=y
CONFIG_NMETER=y
CONFIG_PGREP=y
CONFIG_PKILL=y
CONFIG_PIDOF=y
CONFIG_FEATURE_PIDOF_SINGLE=y
CONFIG_FEATURE_PIDOF_OMIT=y
CONFIG_PMAP=y
CONFIG_POWERTOP=y
CONFIG_FEATURE_POWERTOP_INTERACTIVE=y
CONFIG_PS=y
# CONFIG_FEATURE_PS_WIDE is not set
# CONFIG_FEATURE_PS_LONG is not set
CONFIG_FEATURE_PS_TIME=y
# CONFIG_FEATURE_PS_UNUSUAL_SYSTEMS is not set
CONFIG_FEATURE_PS_ADDITIONAL_COLUMNS=y
CONFIG_PSTREE=y
CONFIG_PWDX=y
CONFIG_SMEMCAP=y
CONFIG_BB_SYSCTL=y
CONFIG_TOP=y
CONFIG_FEATURE_TOP_INTERACTIVE=y
CONFIG_FEATURE_TOP_CPU_USAGE_PERCENTAGE=y
CONFIG_FEATURE_TOP_CPU_GLOBAL_PERCENTS=y
CONFIG_FEATURE_TOP_SMP_CPU=y
CONFIG_FEATURE_TOP_DECIMALS=y
CONFIG_FEATURE_TOP_SMP_PROCESS=y
CONFIG_FEATURE_TOPMEM=y
CONFIG_UPTIME=y
CONFIG_FEATURE_UPTIME_UTMP_SUPPORT=y
CONFIG_WATCH=y

#
# Runit Utilities
#
CONFIG_CHPST=y
CONFIG_SETUIDGID=y
CONFIG_ENVUIDGID=y
CONFIG_ENVDIR=y
CONFIG_SOFTLIMIT=y
CONFIG_RUNSV=y
CONFIG_RUNSVDIR=y
# CONFIG_FEATURE_RUNSVDIR_LOG is not set
CONFIG_SV=y
CONFIG_SV_DEFAULT_SERVICE_DIR="/var/service"
CONFIG_SVC=y
CONFIG_SVOK=y
CONFIG_SVLOGD=y
# CONFIG_CHCON is not set
# CONFIG_GETENFORCE is not set
# CONFIG_GETSEBOOL is not set
# CONFIG_LOAD_POLICY is not set
# CONFIG_MATCHPATHCON is not set
# CONFIG_RUNCON is not set
# CONFIG_SELINUXENABLED is not set
# CONFIG_SESTATUS is not set
# CONFIG_SETENFORCE is not set
# CONFIG_SETFILES is not set
# CONFIG_FEATURE_SETFILES_CHECK_OPTION is not set
# CONFIG_RESTORECON is not set
# CONFIG_SETSEBOOL is not set

#
# Shells
#
CONFIG_SH_IS_ASH=y
# CONFIG_SH_IS_HUSH is not set
# CONFIG_SH_IS_NONE is not set
# CONFIG_BASH_IS_ASH is not set
# CONFIG_BASH_IS_HUSH is not set
CONFIG_BASH_IS_NONE=y
CONFIG_SHELL_ASH=y
CONFIG_ASH=y
CONFIG_ASH_OPTIMIZE_FOR_SIZE=y
CONFIG_ASH_INTERNAL_GLOB=y
CONFIG_ASH_BASH_COMPAT=y
# CONFIG_ASH_BASH_SOURCE_CURDIR is not set
CONFIG_ASH_BASH_NOT_FOUND_HOOK=y
CONFIG_ASH_JOB_CONTROL=y
CONFIG_ASH_ALIAS=y
CONFIG_ASH_RANDOM_SUPPORT=y
CONFIG_ASH_EXPAND_PRMT=y
CONFIG_ASH_IDLE_TIMEOUT=y
CONFIG_ASH_MAIL=y
CONFIG_ASH_ECHO=y
CONFIG_ASH_PRINTF=y
CONFIG_ASH_TEST=y
CONFIG_ASH_SLEEP=y
CONFIG_ASH_HELP=y
CONFIG_ASH_GETOPTS=y
CONFIG_ASH_CMDCMD=y
CONFIG_CTTYHACK=y
CONFIG_HUSH=y
CONFIG_SHELL_HUSH=y
CONFIG_HUSH_BASH_COMPAT=y
CONFIG_HUSH_BRACE_EXPANSION=y
# CONFIG_HUSH_BASH_SOURCE_CURDIR is not set
CONFIG_HUSH_LINENO_VAR=y
CONFIG_HUSH_INTERACTIVE=y
CONFIG_HUSH_SAVEHISTORY=y
CONFIG_HUSH_JOB=y
CONFIG_HUSH_TICK=y
CONFIG_HUSH_IF=y
CONFIG_HUSH_LOOPS=y
CONFIG_HUSH_CASE=y
CONFIG_HUSH_FUNCTIONS=y
CONFIG_HUSH_LOCAL=y
CONFIG_HUSH_RANDOM_SUPPORT=y
CONFIG_HUSH_MODE_X=y
CONFIG_HUSH_ECHO=y
CONFIG_HUSH_PRINTF=y
CONFIG_HUSH_TEST=y
CONFIG_HUSH_HELP=y
CONFIG_HUSH_EXPORT=y
CONFIG_HUSH_EXPORT_N=y
CONFIG_HUSH_READONLY=y
CONFIG_HUSH_KILL=y
CONFIG_HUSH_WAIT=y
CONFIG_HUSH_COMMAND=y
CONFIG_HUSH_TRAP=y
CONFIG_HUSH_TYPE=y
CONFIG_HUSH_TIMES=y
CONFIG_HUSH_READ=y
CONFIG_HUSH_SET=y
CONFIG_HUSH_UNSET=y
CONFIG_HUSH_ULIMIT=y
CONFIG_HUSH_UMASK=y
CONFIG_HUSH_GETOPTS=y
# CONFIG_HUSH_MEMLEAK is not set

#
# Options common to all shells
#
CONFIG_FEATURE_SH_MATH=y
CONFIG_FEATURE_SH_MATH_64=y
CONFIG_FEATURE_SH_MATH_BASE=y
CONFIG_FEATURE_SH_EXTRA_QUIET=y
# CONFIG_FEATURE_SH_STANDALONE is not set
# CONFIG_FEATURE_SH_NOFORK is not set
CONFIG_FEATURE_SH_READ_FRAC=y
CONFIG_FEATURE_SH_HISTFILESIZE=y
CONFIG_FEATURE_SH_EMBEDDED_SCRIPTS=y

#
# System Logging Utilities
#
CONFIG_KLOGD=y

#
# klogd should not be used together with syslog to kernel printk buffer
#
CONFIG_FEATURE_KLOGD_KLOGCTL=y
CONFIG_LOGGER=y
CONFIG_LOGREAD=y
CONFIG_FEATURE_LOGREAD_REDUCED_LOCKING=y
CONFIG_SYSLOGD=y
CONFIG_FEATURE_ROTATE_LOGFILE=y
CONFIG_FEATURE_REMOTE_LOG=y
CONFIG_FEATURE_SYSLOGD_DUP=y
CONFIG_FEATURE_SYSLOGD_CFG=y
# CONFIG_FEATURE_SYSLOGD_PRECISE_TIMESTAMPS is not set
CONFIG_FEATURE_SYSLOGD_READ_BUFFER_SIZE=256
CONFIG_FEATURE_IPC_SYSLOG=y
CONFIG_FEATURE_IPC_SYSLOG_BUFFER_SIZE=16
CONFIG_FEATURE_KMSG_SYSLOG=y

